Circuits and Hurwitz action in finite root systems

In a finite real reflection group, two factorizations of a Coxeter element into an arbitrary number of reflections are shown to lie in the same orbit under the Hurwitz action if and only if they use the same multiset of conjugacy classes. The proof makes use of a surprising lemma, derived from a classification of the minimal linear dependences (matroid circuits) in finite root systems: any set of roots forming a minimal linear dependence with positive coefficients has a disconnected graph of pairwise acuteness.

==> E6.txt <==
E6 simple roots:
  {1/2, -1/2, -1/2, -1/2, -1/2, -Sqrt[3]/2}
  {1, 1, 0, 0, 0, 0}, 
  {-1, 1, 0, 0, 0, 0}
  {0, -1, 1, 0, 0, 0}
  {0, 0, -1, 1, 0, 0}, 
  {0, 0, 0, -1, 1, 0}}

E6 positive roots:
  {1/2, -1/2, -1/2, -1/2, -1/2, -Sqrt[3]/2}
  {1, 1, 0, 0, 0, 0}, 
  {-1, 1, 0, 0, 0, 0}
  {0, -1, 1, 0, 0, 0}
  {0, 0, -1, 1, 0, 0}, 
  {0, 0, 0, -1, 1, 0}
  {-1, 0, 1, 0, 0, 0}
  {-1/2, 1/2, -1/2, -1/2, -1/2, -Sqrt[3]/2}
  {0, -1, 0, 1, 0, 0}
  {0, 0, -1, 0, 1, 0}
  {1, 0, 1, 0, 0, 0}, 
  {-1, 0, 0, 1, 0, 0}
  {-1/2, -1/2, 1/2, -1/2, -1/2, -Sqrt[3]/2}, 
  {0, -1, 0, 0, 1, 0}
  {0, 1, 1, 0, 0, 0}
  {1, 0, 0, 1, 0, 0}, 
  {-1, 0, 0, 0, 1, 0}
  {-1/2, -1/2, -1/2, 1/2, -1/2, -Sqrt[3]/2}, 
  {0, 1, 0, 1, 0, 0}
  {1/2, 1/2, 1/2, -1/2, -1/2, -Sqrt[3]/2}, 
  {1, 0, 0, 0, 1, 0}
  {-1/2, -1/2, -1/2, -1/2, 1/2, -Sqrt[3]/2}, 
  {0, 0, 1, 1, 0, 0}
  {0, 1, 0, 0, 1, 0}
  {1/2, 1/2, -1/2, 1/2, -1/2, -Sqrt[3]/2}
  {0, 0, 1, 0, 1, 0}
  {1/2, -1/2, 1/2, 1/2, -1/2, -Sqrt[3]/2}, 
  {1/2, 1/2, -1/2, -1/2, 1/2, -Sqrt[3]/2}
  {-1/2, 1/2, 1/2, 1/2, -1/2, -Sqrt[3]/2}
  {0, 0, 0, 1, 1, 0}
  {1/2, -1/2, 1/2, -1/2, 1/2, -Sqrt[3]/2}, 
  {-1/2, 1/2, 1/2, -1/2, 1/2, -Sqrt[3]/2}
  {1/2, -1/2, -1/2, 1/2, 1/2, -Sqrt[3]/2}
  {-1/2, 1/2, -1/2, 1/2, 1/2, -Sqrt[3]/2}, 
  {-1/2, -1/2, 1/2, 1/2, 1/2, -Sqrt[3]/2}
  {1/2, 1/2, 1/2, 1/2, 1/2, -Sqrt[3]/2}}

E6 basis representatives, with stabilizer sizes:

  {1, 2, 3,  5,  6, 35},   48
  {1, 2, 3,  4,  6, 30},    4
  {1, 2, 3,  4,  6, 34},    4
  {1, 2, 3,  4,  6, 33},    4
  {1, 2, 3,  4,  5,  6},    2
  {1, 2, 3,  5,  6, 31},   16
  {1, 2, 3,  4,  5, 10},    2
  {1, 2, 3,  4,  5, 21},    2
  {1, 2, 3,  4,  5, 22},    2
  {1, 2, 3,  5,  6, 12},    8
  {1, 2, 3,  5, 17, 27},   12
  {1, 2, 3,  4,  5, 14},    1
  {1, 2, 3,  4,  5, 26},    1
  {1, 2, 3,  4,  9, 36},    4
  {1, 2, 3,  4,  5, 17},    1
  {1, 2, 3,  4, 16, 26},    4
  {1, 2, 3,  4,  6, 19},    2
  {1, 2, 3,  4,  5, 24},    1
  {1, 2, 3,  4,  9, 26},    1
  {1, 2, 3,  4,  9, 21},    2
  {1, 2, 3,  4,  9, 22},    4
  {1, 2, 3,  4, 12, 22},    2
  {1, 2, 3,  5,  7, 17},    2
  {1, 2, 3,  4, 19, 30},    2
  {1, 2, 3,  4,  9, 35},    4
  {1, 2, 3,  4,  9, 31},    2
  {1, 2, 3,  4, 12, 21},    1
  {1, 2, 3,  4,  9, 17},    2
  {1, 2, 3,  4, 19, 34},    2
  {1, 2, 3,  4, 18, 24},   10
  {1, 2, 3, 27, 31, 33},  240
  {1, 2, 3,  4,  9, 14},    6
  {1, 2, 3,  4,  9, 28},    2
  {1, 2, 3,  4, 12, 24},    2
  {1, 2, 3,  7, 12, 35},   16
  {1, 2, 3,  4,  9, 24},    2
  {1, 2, 3,  7, 12, 24},    8
  {1, 2, 3,  4, 19, 24},    4
  {1, 2, 3,  7, 12, 17},   12


E6 circuit orbit representatives:
  {1, 3, 8}
  -------------
  {1, 2, 7, 20}
  ----------------
  {1, 2, 3, 4, 20}
  {1, 2, 5, 7, 25}
  {1, 2, 5, 7, 29}
  -------------------
  {1, 2, 3, 4,  5, 25}
  {1, 2, 3, 4,  5, 27}
  {1, 2, 3, 4,  5, 29}
  {1, 2, 3, 4,  9, 27}
  {1, 2, 3, 4, 30, 36}
  ----------------------
  {1, 2, 3, 4,  5,  6, 28}
  {1, 2, 3, 4,  5,  6, 31}
  {1, 2, 3, 4,  5,  6, 32}
  {1, 2, 3, 4,  5,  6, 34}
  {1, 2, 3, 4,  5,  6, 35}
  {1, 2, 3, 4,  5,  6, 36}
  {1, 2, 3, 4,  5, 10, 33}
  {1, 2, 3, 4,  5, 10, 34}
  {1, 2, 3, 4,  5, 10, 35}
  {1, 2, 3, 4,  5, 14, 33}
  {1, 2, 3, 4,  9, 14, 35}
  {1, 2, 3, 4,  9, 14, 36}
  {1, 2, 3, 4,  9, 17, 35}
  {1, 2, 3, 4,  9, 24, 36}
  {1, 2, 3, 5,  6, 12, 31}
  {1, 2, 3, 5,  6, 12, 35}
  {1, 2, 3, 7, 12, 17, 35}


Sizes of reflection groups generated by these circuits (in order):
  {6, 
   24, 
   120, 192, 192, 
   1920, 1920, 1920, 1920, 720, 
   51840, 51840, 51840, 51840, 51840, 51840, 51840, 51840, 51840, 51840, 51840, 51840, 51840, 51840, 51840, 51840, 51840}
(reflecting the fact that E6 has no irreducible reflection subgroups of rank 6)

E6 full circuit orbit representatives:
  {1, 2, 3, 4,  5,  6, 28}
  {1, 2, 3, 4,  5,  6, 31}
  {1, 2, 3, 4,  5,  6, 32}
  {1, 2, 3, 4,  5,  6, 34}
  {1, 2, 3, 4,  5,  6, 35}
  {1, 2, 3, 4,  5,  6, 36}
  {1, 2, 3, 4,  5, 10, 33}
  {1, 2, 3, 4,  5, 10, 34}
  {1, 2, 3, 4,  5, 10, 35}
  {1, 2, 3, 4,  5, 14, 33}
  {1, 2, 3, 4,  9, 14, 35}
  {1, 2, 3, 4,  9, 14, 36}
  {1, 2, 3, 4,  9, 17, 35}
  {1, 2, 3, 4,  9, 24, 36}
  {1, 2, 3, 5,  6, 12, 31}
  {1, 2, 3, 5,  6, 12, 35}
  {1, 2, 3, 7, 12, 17, 35}



==> E7.txt <==
E7 simple roots:
  {1/2, -1/2, -1/2, -1/2, -1/2, -1/2, -(1/Sqrt[2])}, 
  { 1, 1, 0, 0, 0, 0, 0},
  {-1, 1, 0, 0, 0, 0, 0},
  {0, -1, 1, 0, 0, 0, 0},
  {0, 0, -1, 1, 0, 0, 0},
  {0, 0, 0, -1, 1, 0, 0},
  {0, 0, 0, 0, -1, 1, 0}

E7 positive roots:
 {1/2, -1/2, -1/2, -1/2, -1/2, -1/2, -(1/Sqrt[2])},
 { 1, 1, 0, 0, 0, 0, 0}, 
 {-1, 1, 0, 0, 0, 0, 0},
 {0, -1, 1, 0, 0, 0, 0},
 {0, 0, -1, 1, 0, 0, 0}, 
 {0, 0, 0, -1, 1, 0, 0},
 {0, 0, 0, 0, -1, 1, 0},
 {-1, 0, 1, 0, 0, 0, 0}, 
 {-1/2, 1/2, -1/2, -1/2, -1/2, -1/2, -(1/Sqrt[2])},
 {0, -1, 0, 1, 0, 0, 0}, 
 {0, 0, -1, 0, 1, 0, 0},
 {0, 0, 0, -1, 0, 1, 0},
 { 1, 0, 1, 0, 0, 0, 0}, 
 {-1, 0, 0, 1, 0, 0, 0},
 {-1/2, -1/2, 1/2, -1/2, -1/2, -1/2, -(1/Sqrt[2])}, 
 {0, -1, 0, 0, 1, 0, 0},
 {0, 0, -1, 0, 0, 1, 0},
 {0, 1, 1, 0, 0, 0, 0}, 
 {1, 0, 0, 1, 0, 0, 0},
 {-1, 0, 0, 0, 1, 0, 0}, 
 {-1/2, -1/2, -1/2, 1/2, -1/2, -1/2, -(1/Sqrt[2])},
 {0, -1, 0, 0, 0, 1, 0}, 
 {0, 1, 0, 1, 0, 0, 0},
 {1/2, 1/2, 1/2, -1/2, -1/2, -1/2, -(1/Sqrt[2])}, 
 {1, 0, 0, 0, 1, 0, 0},
 {-1, 0, 0, 0, 0, 1, 0}, 
 {-1/2, -1/2, -1/2, -1/2, 1/2, -1/2, -(1/Sqrt[2])},
 {0, 0, 1, 1, 0, 0, 0}, 
 {0, 1, 0, 0, 1, 0, 0},
 {1/2, 1/2, -1/2, 1/2, -1/2, -1/2, -(1/Sqrt[2])}, 
 {1, 0, 0, 0, 0, 1, 0},
 {-1/2, -1/2, -1/2, -1/2, -1/2, 1/2, -(1/Sqrt[2])}, 
 {0, 0, 1, 0, 1, 0, 0},
 {0, 1, 0, 0, 0, 1, 0},
 {1/2, -1/2, 1/2, 1/2, -1/2, -1/2, -(1/Sqrt[2])},
 {1/2, 1/2, -1/2, -1/2, 1/2, -1/2, -(1/Sqrt[2])}, 
 {-1/2, 1/2, 1/2, 1/2, -1/2, -1/2, -(1/Sqrt[2])},
 {0, 0, 0, 1, 1, 0, 0}, 
 {0, 0, 1, 0, 0, 1, 0},
 {1/2, -1/2, 1/2, -1/2, 1/2, -1/2, -(1/Sqrt[2])}, 
 {1/2, 1/2, -1/2, -1/2, -1/2, 1/2, -(1/Sqrt[2])}, 
 {-1/2, 1/2, 1/2, -1/2, 1/2, -1/2, -(1/Sqrt[2])},
 {0, 0, 0, 1, 0, 1, 0}, 
 {1/2, -1/2, -1/2, 1/2, 1/2, -1/2, -(1/Sqrt[2])}, 
 {1/2, -1/2, 1/2, -1/2, -1/2, 1/2, -(1/Sqrt[2])}, 
 {-1/2, 1/2, -1/2, 1/2, 1/2, -1/2, -(1/Sqrt[2])}, 
 {-1/2, 1/2, 1/2, -1/2, -1/2, 1/2, -(1/Sqrt[2])},
 {0, 0, 0, 0, 1, 1, 0}, 
 {1/2, -1/2, -1/2, 1/2, -1/2, 1/2, -(1/Sqrt[2])}, 
 {-1/2, -1/2, 1/2, 1/2, 1/2, -1/2, -(1/Sqrt[2])}, 
 {-1/2, 1/2, -1/2, 1/2, -1/2, 1/2, -(1/Sqrt[2])}, 
 {1/2, -1/2, -1/2, -1/2, 1/2, 1/2, -(1/Sqrt[2])}, 
 {-1/2, -1/2, 1/2, 1/2, -1/2, 1/2, -(1/Sqrt[2])}, 
 {-1/2, 1/2, -1/2, -1/2, 1/2, 1/2, -(1/Sqrt[2])}, 
 {1/2, 1/2, 1/2, 1/2, 1/2, -1/2, -(1/Sqrt[2])}, 
 {-1/2, -1/2, 1/2, -1/2, 1/2, 1/2, -(1/Sqrt[2])}, 
 {1/2, 1/2, 1/2, 1/2, -1/2, 1/2, -(1/Sqrt[2])}, 
 {-1/2, -1/2, -1/2, 1/2, 1/2, 1/2, -(1/Sqrt[2])}, 
 {1/2, 1/2, 1/2, -1/2, 1/2, 1/2, -(1/Sqrt[2])}, 
 {1/2, 1/2, -1/2, 1/2, 1/2, 1/2, -(1/Sqrt[2])}, 
 {1/2, -1/2, 1/2, 1/2, 1/2, 1/2, -(1/Sqrt[2])}, 
 {-1/2, 1/2, 1/2, 1/2, 1/2, 1/2, -(1/Sqrt[2])},
 {0, 0, 0, 0, 0, 0, -Sqrt[2]}}

E7 basis orbit representatives, together stabilizer sizes:
  {{1, 2, 3,  4,  5,  6,  7},     2}
  {{1, 2, 3,  4,  5,  6, 17},     2}
  {{1, 2, 3,  4,  5,  6, 22},     2}
  {{1, 2, 3,  4,  5,  6, 26},     2}
  {{1, 2, 3,  4,  5,  6, 31},     2}
  {{1, 2, 3,  4,  5,  6, 34},     2}
  {{1, 2, 3,  4,  5,  6, 39},     2}
  {{1, 2, 3,  4,  5,  6, 41},     2}
  {{1, 2, 3,  4,  5,  6, 43},     2}
  {{1, 2, 3,  4,  5,  6, 45},     2}
  {{1, 2, 3,  4,  5,  7, 20},     2}
  {{1, 2, 3,  4,  5,  7, 29},     2}
  {{1, 2, 3,  4,  5, 11, 43},     2}
  {{1, 2, 3,  4,  5, 11, 49},     2}
  {{1, 2, 3,  4,  5, 11, 51},     2}
  {{1, 2, 3,  4,  5, 16, 26},     2}
  {{1, 2, 3,  4,  5, 16, 31},     2}
  {{1, 2, 3,  4,  5, 16, 34},     2}
  {{1, 2, 3,  4,  5, 16, 39},     2}
  {{1, 2, 3,  4,  5, 16, 41},     2}
  {{1, 2, 3,  4,  5, 16, 43},     2}
  {{1, 2, 3,  4,  5, 16, 45},     2}
  {{1, 2, 3,  4,  5, 16, 47},     2}
  {{1, 2, 3,  4,  5, 16, 48},     2}
  {{1, 2, 3,  4,  5, 16, 49},     2}
  {{1, 2, 3,  4,  5, 16, 52},     2}
  {{1, 2, 3,  4,  5, 16, 56},     2}
  {{1, 2, 3,  4,  5, 16, 58},     2}
  {{1, 2, 3,  4,  5, 16, 59},     2}
  {{1, 2, 3,  4,  5, 16, 60},     2}
  {{1, 2, 3,  4,  5, 16, 61},     2}
  {{1, 2, 3,  4,  5, 16, 63},     2}
  {{1, 2, 3,  4,  5, 20, 31},     2}
  {{1, 2, 3,  4,  5, 20, 32},     2}
  {{1, 2, 3,  4,  5, 20, 34},     2}
  {{1, 2, 3,  4,  5, 20, 39},     2}
  {{1, 2, 3,  4,  5, 20, 41},     2}
  {{1, 2, 3,  4,  5, 20, 43},     2}
  {{1, 2, 3,  4,  5, 20, 45},     2}
  {{1, 2, 3,  4,  5, 20, 47},     2}
  {{1, 2, 3,  4,  5, 20, 48},     2}
  {{1, 2, 3,  4,  5, 20, 52},     2}
  {{1, 2, 3,  4,  5, 20, 54},     2}
  {{1, 2, 3,  4,  5, 20, 56},     2}
  {{1, 2, 3,  4,  5, 20, 58},     2}
  {{1, 2, 3,  4,  5, 20, 60},     2}
  {{1, 2, 3,  4,  5, 20, 61},     2}
  {{1, 2, 3,  4,  5, 20, 63},     2}
  {{1, 2, 3,  4,  5, 25, 48},     2}
  {{1, 2, 3,  4,  5, 27, 41},     2}
  {{1, 2, 3,  4,  5, 27, 45},     2}
  {{1, 2, 3,  4,  5, 29, 39},     2}
  {{1, 2, 3,  4,  5, 29, 41},     2}
  {{1, 2, 3,  4,  5, 29, 48},     2}
  {{1, 2, 3,  4,  5, 29, 54},     2}
  {{1, 2, 3,  4,  5, 29, 56},     2}
  {{1, 2, 3,  4,  5, 29, 58},     2}
  {{1, 2, 3,  4,  5, 29, 59},     2}
  {{1, 2, 3,  4,  5, 29, 60},     2}
  {{1, 2, 3,  4,  5, 29, 63},     2}
  {{1, 2, 3,  4,  5, 33, 56},     2}
  {{1, 2, 3,  4,  5, 33, 59},     2}
  {{1, 2, 3,  4,  5, 33, 60},     2}
  {{1, 2, 3,  4,  5, 33, 61},     2}
  {{1, 2, 3,  4,  6, 23, 49},     2}
  {{1, 2, 3,  4,  6, 23, 52},     2}
  {{1, 2, 3,  4,  6, 34, 49},     2}
  {{1, 2, 3,  4,  6, 38, 43},     2}
  {{1, 2, 3,  4, 10, 20, 39},     2}
  {{1, 2, 3,  4, 10, 20, 45},     2}
  {{1, 2, 3,  4, 10, 29, 39},     2}
  {{1, 2, 3,  4, 10, 29, 59},     2}
  {{1, 2, 3,  4, 10, 33, 41},     2}
  {{1, 2, 3,  4, 10, 33, 49},     2}
  {{1, 2, 3,  4, 10, 33, 59},     2}
  {{1, 2, 3,  4, 10, 33, 61},     2}
  {{1, 2, 3,  4, 14, 25, 61},     2}
  {{1, 2, 3,  4,  5,  6, 12},     4}
  {{1, 2, 3,  4,  5,  6, 32},     4}
  {{1, 2, 3,  4,  5,  6, 47},     4}
  {{1, 2, 3,  4,  5,  6, 48},     4}
  {{1, 2, 3,  4,  5,  6, 49},     4}
  {{1, 2, 3,  4,  5,  7, 16},     4}
  {{1, 2, 3,  4,  5,  7, 27},     4}
  {{1, 2, 3,  4,  5,  7, 33},     4}
  {{1, 2, 3,  4,  5,  7, 48},     4}
  {{1, 2, 3,  4,  5,  7, 54},     4}
  {{1, 2, 3,  4,  5,  7, 56},     4}
  {{1, 2, 3,  4,  5, 11, 22},     4}
  {{1, 2, 3,  4,  5, 11, 26},     4}
  {{1, 2, 3,  4,  5, 11, 31},     4}
  {{1, 2, 3,  4,  5, 11, 34},     4}
  {{1, 2, 3,  4,  5, 11, 39},     4}
  {{1, 2, 3,  4,  5, 11, 41},     4}
  {{1, 2, 3,  4,  5, 11, 45},     4}
  {{1, 2, 3,  4,  5, 11, 47},     4}
  {{1, 2, 3,  4,  5, 11, 53},     4}
  {{1, 2, 3,  4,  5, 11, 58},     4}
  {{1, 2, 3,  4,  5, 11, 60},     4}
  {{1, 2, 3,  4,  5, 11, 61},     4}
  {{1, 2, 3,  4,  5, 11, 63},     4}
  {{1, 2, 3,  4,  5, 16, 22},     4}
  {{1, 2, 3,  4,  5, 16, 32},     4}
  {{1, 2, 3,  4,  5, 16, 51},     4}
  {{1, 2, 3,  4,  5, 16, 62},     4}
  {{1, 2, 3,  4,  5, 20, 26},     4}
  {{1, 2, 3,  4,  5, 20, 49},     4}
  {{1, 2, 3,  4,  5, 20, 59},     4}
  {{1, 2, 3,  4,  5, 20, 62},     4}
  {{1, 2, 3,  4,  5, 25, 41},     4}
  {{1, 2, 3,  4,  5, 25, 43},     4}
  {{1, 2, 3,  4,  5, 25, 45},     4}
  {{1, 2, 3,  4,  5, 27, 32},     4}
  {{1, 2, 3,  4,  5, 27, 34},     4}
  {{1, 2, 3,  4,  5, 27, 39},     4}
  {{1, 2, 3,  4,  5, 27, 63},     4}
  {{1, 2, 3,  4,  5, 29, 34},     4}
  {{1, 2, 3,  4,  5, 29, 45},     4}
  {{1, 2, 3,  4,  5, 29, 61},     4}
  {{1, 2, 3,  4,  5, 29, 62},     4}
  {{1, 2, 3,  4,  5, 33, 39},     4}
  {{1, 2, 3,  4,  5, 33, 41},     4}
  {{1, 2, 3,  4,  5, 33, 54},     4}
  {{1, 2, 3,  4,  5, 33, 58},     4}
  {{1, 2, 3,  4,  5, 33, 62},     4}
  {{1, 2, 3,  4,  6,  7, 38},     4}
  {{1, 2, 3,  4,  6,  7, 43},     4}
  {{1, 2, 3,  4,  6,  7, 44},     4}
  {{1, 2, 3,  4,  6,  7, 46},     4}
  {{1, 2, 3,  4,  6,  7, 49},     4}
  {{1, 2, 3,  4,  6, 22, 23},     4}
  {{1, 2, 3,  4,  6, 22, 50},     4}
  {{1, 2, 3,  4,  6, 22, 53},     4}
  {{1, 2, 3,  4,  6, 22, 55},     4}
  {{1, 2, 3,  4,  6, 22, 57},     4}
  {{1, 2, 3,  4,  6, 23, 34},     4}
  {{1, 2, 3,  4,  6, 23, 43},     4}
  {{1, 2, 3,  4,  6, 23, 60},     4}
  {{1, 2, 3,  4,  6, 26, 38},     4}
  {{1, 2, 3,  4,  6, 44, 49},     4}
  {{1, 2, 3,  4,  6, 44, 53},     4}
  {{1, 2, 3,  4,  6, 46, 49},     4}
  {{1, 2, 3,  4, 10, 16, 39},     4}
  {{1, 2, 3,  4, 10, 16, 45},     4}
  {{1, 2, 3,  4, 10, 16, 53},     4}
  {{1, 2, 3,  4, 10, 16, 57},     4}
  {{1, 2, 3,  4, 10, 20, 31},     4}
  {{1, 2, 3,  4, 10, 20, 32},     4}
  {{1, 2, 3,  4, 10, 20, 34},     4}
  {{1, 2, 3,  4, 10, 20, 41},     4}
  {{1, 2, 3,  4, 10, 20, 48},     4}
  {{1, 2, 3,  4, 10, 20, 52},     4}
  {{1, 2, 3,  4, 10, 20, 53},     4}
  {{1, 2, 3,  4, 10, 20, 54},     4}
  {{1, 2, 3,  4, 10, 20, 56},     4}
  {{1, 2, 3,  4, 10, 20, 61},     4}
  {{1, 2, 3,  4, 10, 20, 63},     4}
  {{1, 2, 3,  4, 10, 25, 34},     4}
  {{1, 2, 3,  4, 10, 25, 48},     4}
  {{1, 2, 3,  4, 10, 25, 61},     4}
  {{1, 2, 3,  4, 10, 27, 39},     4}
  {{1, 2, 3,  4, 10, 27, 41},     4}
  {{1, 2, 3,  4, 10, 27, 45},     4}
  {{1, 2, 3,  4, 10, 27, 53},     4}
  {{1, 2, 3,  4, 10, 27, 57},     4}
  {{1, 2, 3,  4, 10, 29, 41},     4}
  {{1, 2, 3,  4, 10, 29, 45},     4}
  {{1, 2, 3,  4, 10, 29, 48},     4}
  {{1, 2, 3,  4, 10, 29, 54},     4}
  {{1, 2, 3,  4, 10, 29, 56},     4}
  {{1, 2, 3,  4, 10, 29, 63},     4}
  {{1, 2, 3,  4, 10, 33, 43},     4}
  {{1, 2, 3,  4, 10, 33, 53},     4}
  {{1, 2, 3,  4, 10, 33, 56},     4}
  {{1, 2, 3,  4, 10, 36, 54},     4}
  {{1, 2, 3,  4, 10, 36, 57},     4}
  {{1, 2, 3,  4, 10, 40, 49},     4}
  {{1, 2, 3,  4, 10, 40, 52},     4}
  {{1, 2, 3,  4, 10, 40, 58},     4}
  {{1, 2, 3,  4, 14, 25, 32},     4}
  {{1, 2, 3,  4, 14, 25, 34},     4}
  {{1, 2, 3,  4, 14, 25, 41},     4}
  {{1, 2, 3,  4, 14, 25, 48},     4}
  {{1, 2, 3,  4, 14, 25, 51},     4}
  {{1, 2, 3,  4, 14, 25, 58},     4}
  {{1, 2, 3,  4, 14, 25, 62},     4}
  {{1, 2, 3,  4, 21, 29, 48},     4}
  {{1, 2, 3,  4, 23, 38, 43},     4}
  {{1, 2, 3,  4, 23, 46, 52},     4}
  {{1, 2, 3,  4, 10, 36, 53},     8}
  {{1, 2, 3,  4, 10, 48, 50},     8}
  {{1, 2, 3,  4,  5,  7, 52},     8}
  {{1, 2, 3,  4,  5,  7, 58},     8}
  {{1, 2, 3,  4,  5,  7, 59},     8}
  {{1, 2, 3,  4,  5, 11, 32},     8}
  {{1, 2, 3,  4,  5, 11, 62},     8}
  {{1, 2, 3,  4,  6,  7, 29},     8}
  {{1, 2, 3,  4,  6,  7, 51},     8}
  {{1, 2, 3,  4,  6,  7, 58},     8}
  {{1, 2, 3,  4,  6,  7, 60},     8}
  {{1, 2, 3,  4,  6,  7, 61},     8}
  {{1, 2, 3,  4,  6, 22, 38},     8}
  {{1, 2, 3,  4,  6, 22, 46},     8}
  {{1, 2, 3,  4,  6, 22, 61},     8}
  {{1, 2, 3,  4,  6, 22, 63},     8}
  {{1, 2, 3,  4,  6, 26, 44},     8}
  {{1, 2, 3,  4,  6, 26, 46},     8}
  {{1, 2, 3,  4,  6, 26, 50},     8}
  {{1, 2, 3,  4,  6, 26, 58},     8}
  {{1, 2, 3,  4,  6, 31, 46},     8}
  {{1, 2, 3,  4,  6, 31, 50},     8}
  {{1, 2, 3,  4,  6, 31, 55},     8}
  {{1, 2, 3,  4,  6, 31, 61},     8}
  {{1, 2, 3,  4,  6, 32, 38},     8}
  {{1, 2, 3,  4,  6, 32, 44},     8}
  {{1, 2, 3,  4,  6, 34, 44},     8}
  {{1, 2, 3,  4,  6, 34, 60},     8}
  {{1, 2, 3,  4,  6, 46, 61},     8}
  {{1, 2, 3,  4, 10, 20, 26},     8}
  {{1, 2, 3,  4, 10, 20, 57},     8}
  {{1, 2, 3,  4, 10, 20, 62},     8}
  {{1, 2, 3,  4, 10, 25, 41},     8}
  {{1, 2, 3,  4, 10, 25, 53},     8}
  {{1, 2, 3,  4, 10, 25, 57},     8}
  {{1, 2, 3,  4, 10, 25, 62},     8}
  {{1, 2, 3,  4, 10, 27, 34},     8}
  {{1, 2, 3,  4, 10, 27, 63},     8}
  {{1, 2, 3,  4, 10, 29, 34},     8}
  {{1, 2, 3,  4, 10, 29, 53},     8}
  {{1, 2, 3,  4, 10, 29, 61},     8}
  {{1, 2, 3,  4, 10, 29, 62},     8}
  {{1, 2, 3,  4, 10, 36, 61},     8}
  {{1, 2, 3,  4, 10, 50, 54},     8}
  {{1, 2, 3,  4, 10, 52, 55},     8}
  {{1, 2, 3,  4, 10, 55, 63},     8}
  {{1, 2, 3,  4, 14, 27, 39},     8}
  {{1, 2, 3,  4, 23, 29, 60},     8}
  {{1, 2, 3,  4, 23, 46, 51},     8}
  {{1, 2, 3,  4, 44, 51, 54},     8}
  {{1, 2, 3,  4, 46, 51, 61},     8}
  {{1, 2, 3,  5,  6,  7, 40},     8}
  {{1, 2, 3,  5,  6, 14, 26},     8}
  {{1, 2, 3,  5,  8, 20, 26},     8}
  {{1, 2, 3,  5, 20, 35, 48},     8}
  {{1, 2, 3,  4, 19, 33, 43},    12}
  {{1, 2, 3,  4, 23, 46, 61},    12}
  {{1, 2, 3,  4,  5, 11, 17},    12}
  {{1, 2, 3,  4,  5, 27, 43},    12}
  {{1, 2, 3,  4,  6, 23, 51},    12}
  {{1, 2, 3,  4,  6, 46, 51},    12}
  {{1, 2, 3,  4, 10, 16, 26},    12}
  {{1, 2, 3,  4, 10, 16, 31},    12}
  {{1, 2, 3,  4, 10, 16, 34},    12}
  {{1, 2, 3,  4, 10, 16, 41},    12}
  {{1, 2, 3,  4, 10, 16, 61},    12}
  {{1, 2, 3,  4, 10, 16, 63},    12}
  {{1, 2, 3,  4, 23, 29, 51},    12}
  {{1, 2, 3,  4, 38, 43, 48},    12}
  {{1, 2, 3,  4, 44, 49, 54},    12}
  {{1, 2, 3,  5,  8, 20, 62},    12}
  {{1, 2, 3,  4,  6, 22, 44},    16}
  {{1, 2, 3,  4,  6, 22, 62},    16}
  {{1, 2, 3,  4,  6, 31, 44},    16}
  {{1, 2, 3,  4,  6, 31, 62},    16}
  {{1, 2, 3,  4, 10, 25, 31},    16}
  {{1, 2, 3,  4, 10, 27, 32},    16}
  {{1, 2, 3,  4, 10, 36, 41},    16}
  {{1, 2, 3,  4, 10, 50, 52},    16}
  {{1, 2, 3,  4, 38, 43, 56},    16}
  {{1, 2, 3,  4, 44, 51, 56},    16}
  {{1, 2, 3,  4,  6, 23, 32},    20}
  {{1, 2, 3,  4, 10, 50, 53},    24}
  {{1, 2, 3,  5,  7,  8, 52},    24}
  {{1, 2, 3,  4,  6, 34, 46},    24}
  {{1, 2, 3,  4,  6, 34, 61},    24}
  {{1, 2, 3,  4,  6, 38, 58},    24}
  {{1, 2, 3,  4, 10, 16, 32},    24}
  {{1, 2, 3,  4, 10, 16, 62},    24}
  {{1, 2, 3,  4, 23, 29, 34},    24}
  {{1, 2, 3,  4, 44, 49, 56},    24}
  {{1, 2, 3,  4, 46, 51, 54},    24}
  {{1, 2, 3,  5,  6, 12, 14},    24}
  {{1, 2, 3,  5,  6, 12, 56},    24}
  {{1, 2, 3,  8, 14, 20, 34},    24}
  {{1, 2, 3,  4, 14, 29, 41},    28}
  {{1, 2, 3,  5,  6,  7, 61},    32}
  {{1, 2, 3,  5,  6, 26, 55},    32}
  {{1, 2, 3,  5,  6, 40, 49},    32}
  {{1, 2, 3,  8, 14, 29, 34},    32}
  {{1, 2, 3,  4, 21, 29, 34},    40}
  {{1, 2, 3,  4, 10, 16, 22},    48}
  {{1, 2, 3,  4, 44, 49, 52},    48}
  {{1, 2, 3,  5,  6,  7, 62},    48}
  {{1, 2, 3,  5, 20, 26, 35},    48}
  {{1, 2, 3,  5, 20, 26, 62},    48}
  {{1, 2, 3,  5, 20, 34, 35},    48}
  {{1, 2, 3,  5, 20, 34, 62},    48}
  {{1, 2, 3,  8, 14, 50, 52},    48}
  {{1, 2, 3,  5,  7, 28, 52},    64}
  {{1, 2, 3,  8, 14, 20, 62},    72}
  {{1, 2, 3,  5,  7, 28, 48},    96}
  {{1, 2, 3,  8, 14, 20, 26},    96}
  {{1, 2, 3,  8, 44, 49, 56},    96}
  {{1, 2, 3, 35, 40, 44, 45},    96}
  {{1, 2, 3,  5,  7, 28, 54},   128}
  {{1, 2, 3,  8, 44, 53, 56},   144}
  {{1, 2, 3,  8, 44, 49, 52},   240}
  {{1, 2, 3,  5,  6, 12, 62},   288}
  {{1, 2, 3, 35, 40, 45, 58},   480}
  {{1, 3, 8, 14, 20, 26, 62}, 10080}
  {{1, 2, 5,  7, 37, 54, 61}, 21504}

E7 circuit orbit representatives:
 {{1, 3, 9},
  -------------
  {1, 2, 8, 24},
  ----------------
  {1, 2, 3, 4, 24},
  {1, 2, 5, 8, 30}, 
  {1, 2, 5, 8, 37},
  --------------------
  {1, 2, 3, 4,  5, 30},
  {1, 2, 3, 4,  5, 35},
  {1, 2, 3, 4,  5, 37},
  {1, 2, 3, 4, 10, 35},
  {1, 2, 3, 4, 38, 55},
  {1, 2, 3, 4, 58, 63},
  ------------------------
  {1, 2, 3, 4,  5,  6, 36},
  {1, 2, 3, 4,  5,  6, 40},
  {1, 2, 3, 4,  5,  6, 42},
  {1, 2, 3, 4,  5,  6, 46},
  {1, 2, 3, 4,  5,  6, 50},
  {1, 2, 3, 4,  5,  6, 55},
  {1, 2, 3, 4,  5, 11, 44},
  {1, 2, 3, 4,  5, 11, 46},
  {1, 2, 3, 4,  5, 11, 50},
  {1, 2, 3, 4,  5, 16, 44},
  {1, 2, 3, 4,  5, 48, 60},
  {1, 2, 3, 4,  5, 48, 61},
  {1, 2, 3, 4,  5, 48, 62},
  {1, 2, 3, 4,  5, 48, 63},
  {1, 2, 3, 4,  6, 43, 59},
  {1, 2, 3, 4, 10, 16, 50},
  {1, 2, 3, 4, 10, 16, 55},
  {1, 2, 3, 4, 10, 20, 50},
  {1, 2, 3, 4, 10, 29, 55},
  {1, 2, 3, 4, 10, 48, 61},
  {1, 2, 3, 4, 10, 48, 62},
  {1, 2, 3, 4, 10, 52, 63},
  {1, 2, 3, 5,  6, 14, 40},
  {1, 2, 3, 5,  6, 14, 50},
  {1, 2, 3, 8, 14, 20, 50},
  ----------------------------
  {1, 2, 3, 4,  5,  6,  7, 41},
  {1, 2, 3, 4,  5,  6,  7, 45},
  {1, 2, 3, 4,  5,  6,  7, 47},
  {1, 2, 3, 4,  5,  6,  7, 49},
  {1, 2, 3, 4,  5,  6,  7, 51},
  {1, 2, 3, 4,  5,  6,  7, 52},
  {1, 2, 3, 4,  5,  6,  7, 53},
  {1, 2, 3, 4,  5,  6,  7, 54},
  {1, 2, 3, 4,  5,  6,  7, 56},
  {1, 2, 3, 4,  5,  6,  7, 57},
  {1, 2, 3, 4,  5,  6,  7, 58},
  {1, 2, 3, 4,  5,  6,  7, 59},
  {1, 2, 3, 4,  5,  6,  7, 60},
  {1, 2, 3, 4,  5,  6,  7, 61},
  {1, 2, 3, 4,  5,  6,  7, 62},
  {1, 2, 3, 4,  5,  6,  7, 63},
  {1, 2, 3, 4,  5,  6, 12, 52},
  {1, 2, 3, 4,  5,  6, 12, 54},
  {1, 2, 3, 4,  5,  6, 12, 56},
  {1, 2, 3, 4,  5,  6, 12, 58},
  {1, 2, 3, 4,  5,  6, 12, 59},
  {1, 2, 3, 4,  5,  6, 12, 60},
  {1, 2, 3, 4,  5,  6, 12, 61},
  {1, 2, 3, 4,  5,  6, 12, 62},
  {1, 2, 3, 4,  5,  6, 17, 52},
  {1, 2, 3, 4,  5,  6, 17, 54},
  {1, 2, 3, 4,  5,  6, 17, 56},
  {1, 2, 3, 4,  5,  6, 17, 58},
  {1, 2, 3, 4,  5,  6, 17, 60},
  {1, 2, 3, 4,  5,  6, 17, 61},
  {1, 2, 3, 4,  5,  6, 22, 52},
  {1, 2, 3, 4,  5,  6, 22, 56},
  {1, 2, 3, 4,  5,  6, 22, 58},
  {1, 2, 3, 4,  5,  6, 22, 59},
  {1, 2, 3, 4,  5,  6, 22, 60},
  {1, 2, 3, 4,  5,  6, 26, 54},
  {1, 2, 3, 4,  5,  6, 26, 56},
  {1, 2, 3, 4,  5,  6, 26, 58},
  {1, 2, 3, 4,  5,  6, 26, 59},
  {1, 2, 3, 4,  5,  7, 16, 49},
  {1, 2, 3, 4,  5,  7, 16, 51},
  {1, 2, 3, 4,  5,  7, 16, 61},
  {1, 2, 3, 4,  5,  7, 16, 62},
  {1, 2, 3, 4,  5,  7, 16, 63},
  {1, 2, 3, 4,  5,  7, 20, 62},
  {1, 2, 3, 4,  5, 11, 17, 58},
  {1, 2, 3, 4,  5, 11, 17, 60},
  {1, 2, 3, 4,  5, 11, 17, 61},
  {1, 2, 3, 4,  5, 11, 17, 62},
  {1, 2, 3, 4,  5, 11, 17, 63},
  {1, 2, 3, 4,  5, 11, 22, 58},
  {1, 2, 3, 4,  5, 11, 22, 60},
  {1, 2, 3, 4,  5, 11, 22, 61},
  {1, 2, 3, 4,  5, 11, 22, 62},
  {1, 2, 3, 4,  5, 11, 22, 63},
  {1, 2, 3, 4,  5, 11, 26, 58},
  {1, 2, 3, 4,  5, 11, 26, 60},
  {1, 2, 3, 4,  5, 11, 26, 61},
  {1, 2, 3, 4,  5, 11, 26, 62},
  {1, 2, 3, 4,  5, 11, 26, 63},
  {1, 2, 3, 4,  5, 11, 31, 60},
  {1, 2, 3, 4,  5, 11, 31, 61},
  {1, 2, 3, 4,  5, 11, 31, 62},
  {1, 2, 3, 4,  5, 11, 32, 63},
  {1, 2, 3, 4,  5, 11, 34, 60},
  {1, 2, 3, 4,  5, 11, 34, 61},
  {1, 2, 3, 4,  5, 11, 34, 62},
  {1, 2, 3, 4,  5, 11, 34, 63},
  {1, 2, 3, 4,  5, 11, 39, 60},
  {1, 2, 3, 4,  5, 11, 39, 61},
  {1, 2, 3, 4,  5, 11, 39, 62},
  {1, 2, 3, 4,  5, 11, 45, 63},
  {1, 2, 3, 4,  5, 11, 47, 63},
  {1, 2, 3, 4,  5, 16, 22, 58},
  {1, 2, 3, 4,  5, 16, 22, 60},
  {1, 2, 3, 4,  5, 16, 22, 61},
  {1, 2, 3, 4,  5, 16, 22, 62},
  {1, 2, 3, 4,  5, 16, 22, 63},
  {1, 2, 3, 4,  5, 16, 26, 58},
  {1, 2, 3, 4,  5, 16, 26, 61},
  {1, 2, 3, 4,  5, 16, 26, 62},
  {1, 2, 3, 4,  5, 16, 26, 63},
  {1, 2, 3, 4,  5, 16, 31, 60},
  {1, 2, 3, 4,  5, 16, 31, 61},
  {1, 2, 3, 4,  5, 16, 32, 63},
  {1, 2, 3, 4,  5, 16, 34, 60},
  {1, 2, 3, 4,  5, 16, 34, 61},
  {1, 2, 3, 4,  5, 16, 34, 62},
  {1, 2, 3, 4,  5, 16, 34, 63},
  {1, 2, 3, 4,  5, 16, 39, 61},
  {1, 2, 3, 4,  5, 16, 39, 62},
  {1, 2, 3, 4,  5, 16, 45, 63},
  {1, 2, 3, 4,  5, 20, 26, 62},
  {1, 2, 3, 4,  5, 20, 26, 63},
  {1, 2, 3, 4,  5, 20, 31, 60},
  {1, 2, 3, 4,  5, 20, 34, 62},
  {1, 2, 3, 4,  5, 20, 34, 63},
  {1, 2, 3, 4,  5, 20, 39, 62},
  {1, 2, 3, 4,  5, 27, 34, 63},
  {1, 2, 3, 4,  6,  7, 38, 59},
  {1, 2, 3, 4,  6,  7, 38, 62},
  {1, 2, 3, 4,  6,  7, 43, 62},
  {1, 2, 3, 4,  6, 22, 38, 53},
  {1, 2, 3, 4,  6, 22, 44, 53},
  {1, 2, 3, 4,  6, 22, 46, 53},
  {1, 2, 3, 4,  6, 22, 55, 57},
  {1, 2, 3, 4,  6, 34, 44, 53},
  {1, 2, 3, 4, 10, 16, 22, 61},
  {1, 2, 3, 4, 10, 16, 22, 62},
  {1, 2, 3, 4, 10, 16, 22, 63},
  {1, 2, 3, 4, 10, 16, 26, 61},
  {1, 2, 3, 4, 10, 16, 26, 62},
  {1, 2, 3, 4, 10, 16, 26, 63},
  {1, 2, 3, 4, 10, 16, 31, 61},
  {1, 2, 3, 4, 10, 16, 31, 62},
  {1, 2, 3, 4, 10, 16, 32, 63},
  {1, 2, 3, 4, 10, 16, 34, 61},
  {1, 2, 3, 4, 10, 16, 34, 62},
  {1, 2, 3, 4, 10, 16, 34, 63},
  {1, 2, 3, 4, 10, 20, 26, 62},
  {1, 2, 3, 4, 10, 20, 26, 63},
  {1, 2, 3, 4, 10, 20, 31, 61},
  {1, 2, 3, 4, 10, 20, 31, 62},
  {1, 2, 3, 4, 10, 20, 34, 62},
  {1, 2, 3, 4, 10, 25, 48, 53},
  {1, 2, 3, 4, 10, 27, 32, 62},
  {1, 2, 3, 4, 10, 27, 34, 63},
  {1, 2, 3, 4, 10, 29, 48, 53},
  {1, 2, 3, 4, 10, 36, 53, 54},
  {1, 2, 3, 4, 10, 40, 52, 53},
  {1, 2, 3, 4, 10, 48, 50, 53},
  {1, 2, 3, 4, 10, 50, 52, 53},
  {1, 2, 3, 4, 10, 50, 53, 54},
  {1, 2, 3, 4, 10, 52, 55, 57},
  {1, 2, 3, 4, 23, 38, 43, 56},
  {1, 2, 3, 4, 23, 46, 51, 61},
  {1, 2, 3, 4, 46, 51, 54, 61},
  {1, 2, 3, 5,  6, 12, 14, 59},
  {1, 2, 3, 5,  6, 12, 14, 62},
  {1, 2, 3, 5,  8, 20, 26, 62},
  {1, 2, 3, 8, 14, 20, 26, 62},
  {1, 2, 3, 8, 14, 20, 34, 62},
  {1, 2, 3, 8, 14, 50, 52, 53}}


Sizes of reflection groups generated by these circuits (in order):
  {   6,

     24,

    120, 192, 192,

   1920, 1920, 1920, 1920, 720, 720,

  51840, 51840, 51840, 51840, 51840,
  51840, 51840, 51840, 51840, 51840,
  23040, 23040, 23040, 23040,  5040,
  51840, 51840, 51840, 51840, 23040,
  23040, 23040, 51840, 51840, 51840,

  2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 
  2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 
  2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 
  2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 
  2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 
  2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 
  2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 
  2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 
  2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 
    40320, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 
  2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 
  2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 
  2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040, 2903040
  }

( The unique maximal circuit that does not generate all of E7 is {1, 2, 3, 4, 6, 7, 38, 59}, with explicit roots
 {{1/2, -1/2, -1/2, -1/2, -1/2, -1/2, -(1/Sqrt[2])}, 
  { 1,  1, 0,  0,  0, 0, 0},
  {-1,  1, 0,  0,  0, 0, 0}, 
  { 0, -1, 1,  0,  0, 0, 0},
  { 0,  0, 0, -1,  1, 0, 0},
  { 0,  0, 0,  0, -1, 1, 0},
  { 0,  0, 0,  1,  1, 0, 0}, 
  {1/2, 1/2, 1/2, -1/2, 1/2, 1/2, -(1/Sqrt[2])}}.
 It is perhaps not self-evident that these generate a copy of A7 in E7. )


E7 full circuit orbit representatives:

 {{1, 2, 3, 4,  5,  6,  7, 41},
  {1, 2, 3, 4,  5,  6,  7, 45},
  {1, 2, 3, 4,  5,  6,  7, 47},
  {1, 2, 3, 4,  5,  6,  7, 49},
  {1, 2, 3, 4,  5,  6,  7, 51},
  {1, 2, 3, 4,  5,  6,  7, 52},
  {1, 2, 3, 4,  5,  6,  7, 53},
  {1, 2, 3, 4,  5,  6,  7, 54},
  {1, 2, 3, 4,  5,  6,  7, 56},
  {1, 2, 3, 4,  5,  6,  7, 57},
  {1, 2, 3, 4,  5,  6,  7, 58},
  {1, 2, 3, 4,  5,  6,  7, 59},
  {1, 2, 3, 4,  5,  6,  7, 60},
  {1, 2, 3, 4,  5,  6,  7, 61},
  {1, 2, 3, 4,  5,  6,  7, 62},
  {1, 2, 3, 4,  5,  6,  7, 63},
  {1, 2, 3, 4,  5,  6, 12, 52},
  {1, 2, 3, 4,  5,  6, 12, 54},
  {1, 2, 3, 4,  5,  6, 12, 56},
  {1, 2, 3, 4,  5,  6, 12, 58},
  {1, 2, 3, 4,  5,  6, 12, 59},
  {1, 2, 3, 4,  5,  6, 12, 60},
  {1, 2, 3, 4,  5,  6, 12, 61},
  {1, 2, 3, 4,  5,  6, 12, 62},
  {1, 2, 3, 4,  5,  6, 17, 52},
  {1, 2, 3, 4,  5,  6, 17, 54},
  {1, 2, 3, 4,  5,  6, 17, 56},
  {1, 2, 3, 4,  5,  6, 17, 58},
  {1, 2, 3, 4,  5,  6, 17, 60},
  {1, 2, 3, 4,  5,  6, 17, 61},
  {1, 2, 3, 4,  5,  6, 22, 52},
  {1, 2, 3, 4,  5,  6, 22, 56},
  {1, 2, 3, 4,  5,  6, 22, 58},
  {1, 2, 3, 4,  5,  6, 22, 59},
  {1, 2, 3, 4,  5,  6, 22, 60},
  {1, 2, 3, 4,  5,  6, 26, 54},
  {1, 2, 3, 4,  5,  6, 26, 56},
  {1, 2, 3, 4,  5,  6, 26, 58},
  {1, 2, 3, 4,  5,  6, 26, 59},
  {1, 2, 3, 4,  5,  7, 16, 49},
  {1, 2, 3, 4,  5,  7, 16, 51},
  {1, 2, 3, 4,  5,  7, 16, 61},
  {1, 2, 3, 4,  5,  7, 16, 62},
  {1, 2, 3, 4,  5,  7, 16, 63},
  {1, 2, 3, 4,  5,  7, 20, 62},
  {1, 2, 3, 4,  5, 11, 17, 58},
  {1, 2, 3, 4,  5, 11, 17, 60},
  {1, 2, 3, 4,  5, 11, 17, 61},
  {1, 2, 3, 4,  5, 11, 17, 62},
  {1, 2, 3, 4,  5, 11, 17, 63},
  {1, 2, 3, 4,  5, 11, 22, 58},
  {1, 2, 3, 4,  5, 11, 22, 60},
  {1, 2, 3, 4,  5, 11, 22, 61},
  {1, 2, 3, 4,  5, 11, 22, 62},
  {1, 2, 3, 4,  5, 11, 22, 63},
  {1, 2, 3, 4,  5, 11, 26, 58},
  {1, 2, 3, 4,  5, 11, 26, 60},
  {1, 2, 3, 4,  5, 11, 26, 61},
  {1, 2, 3, 4,  5, 11, 26, 62},
  {1, 2, 3, 4,  5, 11, 26, 63},
  {1, 2, 3, 4,  5, 11, 31, 60},
  {1, 2, 3, 4,  5, 11, 31, 61},
  {1, 2, 3, 4,  5, 11, 31, 62},
  {1, 2, 3, 4,  5, 11, 32, 63},
  {1, 2, 3, 4,  5, 11, 34, 60},
  {1, 2, 3, 4,  5, 11, 34, 61},
  {1, 2, 3, 4,  5, 11, 34, 62},
  {1, 2, 3, 4,  5, 11, 34, 63},
  {1, 2, 3, 4,  5, 11, 39, 60},
  {1, 2, 3, 4,  5, 11, 39, 61},
  {1, 2, 3, 4,  5, 11, 39, 62},
  {1, 2, 3, 4,  5, 11, 45, 63},
  {1, 2, 3, 4,  5, 11, 47, 63},
  {1, 2, 3, 4,  5, 16, 22, 58},
  {1, 2, 3, 4,  5, 16, 22, 60},
  {1, 2, 3, 4,  5, 16, 22, 61},
  {1, 2, 3, 4,  5, 16, 22, 62},
  {1, 2, 3, 4,  5, 16, 22, 63},
  {1, 2, 3, 4,  5, 16, 26, 58},
  {1, 2, 3, 4,  5, 16, 26, 61},
  {1, 2, 3, 4,  5, 16, 26, 62},
  {1, 2, 3, 4,  5, 16, 26, 63},
  {1, 2, 3, 4,  5, 16, 31, 60},
  {1, 2, 3, 4,  5, 16, 31, 61},
  {1, 2, 3, 4,  5, 16, 32, 63},
  {1, 2, 3, 4,  5, 16, 34, 60},
  {1, 2, 3, 4,  5, 16, 34, 61},
  {1, 2, 3, 4,  5, 16, 34, 62},
  {1, 2, 3, 4,  5, 16, 34, 63},
  {1, 2, 3, 4,  5, 16, 39, 61},
  {1, 2, 3, 4,  5, 16, 39, 62},
  {1, 2, 3, 4,  5, 16, 45, 63},
  {1, 2, 3, 4,  5, 20, 26, 62},
  {1, 2, 3, 4,  5, 20, 26, 63},
  {1, 2, 3, 4,  5, 20, 31, 60},
  {1, 2, 3, 4,  5, 20, 34, 62},
  {1, 2, 3, 4,  5, 20, 34, 63},
  {1, 2, 3, 4,  5, 20, 39, 62},
  {1, 2, 3, 4,  5, 27, 34, 63},
  {1, 2, 3, 4,  6,  7, 38, 62},
  {1, 2, 3, 4,  6,  7, 43, 62},
  {1, 2, 3, 4,  6, 22, 38, 53},
  {1, 2, 3, 4,  6, 22, 44, 53},
  {1, 2, 3, 4,  6, 22, 46, 53},
  {1, 2, 3, 4,  6, 22, 55, 57},
  {1, 2, 3, 4,  6, 34, 44, 53},
  {1, 2, 3, 4, 10, 16, 22, 61},
  {1, 2, 3, 4, 10, 16, 22, 62},
  {1, 2, 3, 4, 10, 16, 22, 63},
  {1, 2, 3, 4, 10, 16, 26, 61},
  {1, 2, 3, 4, 10, 16, 26, 62},
  {1, 2, 3, 4, 10, 16, 26, 63},
  {1, 2, 3, 4, 10, 16, 31, 61},
  {1, 2, 3, 4, 10, 16, 31, 62},
  {1, 2, 3, 4, 10, 16, 32, 63},
  {1, 2, 3, 4, 10, 16, 34, 61},
  {1, 2, 3, 4, 10, 16, 34, 62},
  {1, 2, 3, 4, 10, 16, 34, 63},
  {1, 2, 3, 4, 10, 20, 26, 62},
  {1, 2, 3, 4, 10, 20, 26, 63},
  {1, 2, 3, 4, 10, 20, 31, 61},
  {1, 2, 3, 4, 10, 20, 31, 62},
  {1, 2, 3, 4, 10, 20, 34, 62},
  {1, 2, 3, 4, 10, 25, 48, 53},
  {1, 2, 3, 4, 10, 27, 32, 62},
  {1, 2, 3, 4, 10, 27, 34, 63},
  {1, 2, 3, 4, 10, 29, 48, 53},
  {1, 2, 3, 4, 10, 36, 53, 54},
  {1, 2, 3, 4, 10, 40, 52, 53},
  {1, 2, 3, 4, 10, 48, 50, 53},
  {1, 2, 3, 4, 10, 50, 52, 53},
  {1, 2, 3, 4, 10, 50, 53, 54},
  {1, 2, 3, 4, 10, 52, 55, 57},
  {1, 2, 3, 4, 23, 38, 43, 56},
  {1, 2, 3, 4, 23, 46, 51, 61},
  {1, 2, 3, 4, 46, 51, 54, 61},
  {1, 2, 3, 5,  6, 12, 14, 59},
  {1, 2, 3, 5,  6, 12, 14, 62},
  {1, 2, 3, 5,  8, 20, 26, 62},
  {1, 2, 3, 8, 14, 20, 26, 62},
  {1, 2, 3, 8, 14, 20, 34, 62},
  {1, 2, 3, 8, 14, 50, 52, 53}}



==> F4.txt <==
F4 simple roots:
  {0, 1, -1, 0}
  {0, 0, 1, -1}
  {0, 0, 0, 1}
  {1/2, -1/2, -1/2, -1/2}

F4 positive roots:
  {0, 1, -1, 0}
  {0, 0, 1, -1}
  {0, 0, 0, 1}
  {1/2, -1/2, -1/2, -1/2}
  {0, 0, 1, 0}
  {0, 0, 1, 1}
  {0, 1, 0, -1}
  {1/2, -1/2, -1/2, 1/2}
  {0, 1, 0, 0}
  {0, 1, 0, 1}
  {1/2, -1/2, 1/2, -1/2}
  {1, -1, 0, 0}
  {0, 1, 1, 0}
  {1/2, -1/2, 1/2, 1/2}
  {1/2, 1/2, -1/2, -1/2}
  {1, 0, -1, 0}
  {1/2, 1/2, -1/2, 1/2}
  {1, 0, 0, -1}
  {1/2, 1/2, 1/2, -1/2}
  {1, 0, 0, 1}
  {1/2, 1/2, 1/2, 1/2}
  {1, 0, 1, 0}
  {1, 0, 0, 0}
  {1, 1, 0, 0}

F4 basis orbit representatives, with stabilizer sizes:
  {1,  3, 13, 23},   64
  {1, 13, 18, 20},  384
  {3,  5,  9, 23},  384
  {1,  3,  5, 23},   16
  {1,  3, 13, 18},   16
  {1,  2,  3, 23},    4
  {1,  2,  4, 20},    8
  {1,  3,  4, 13},    4
  {1,  3,  4, 19},    8
  {1,  2,  4, 21},    8
  {1,  3,  5, 18},    8
  {1,  2,  6, 12},   12
  {3,  4,  5,  9},   12
  {1,  2,  4, 17},    8
  {1,  2,  4, 22},   24
  {1,  3,  4, 18},    8
  {1,  3,  4, 21},   24
  {1,  2,  3,  4},    2
  {1,  2,  3, 12},    2
  {1,  3,  4,  5},    2
  {1,  2,  3,  8},    4
  {1,  2,  3, 16},    4
  {1,  2,  3, 18},    2
  {1,  2,  4,  5},    4
  {1,  3,  4, 11},    4
  {1,  3,  5, 11},    2
  {1,  2,  3, 14},    4
  {1,  2,  6, 18},   16
  {3,  4,  5, 17},   16
  {1,  2,  3, 11},    2
  {1,  2,  6, 16},    8
  {3,  4,  5, 15},    8
  {1,  2,  5, 11},    8
  {1,  2,  5, 16},   12
  {1,  5, 11, 14},   12



F4 circuit orbit representatives:

  {1, 2,  7}
  {1, 5,  9}
  {1, 5, 13}
  {3, 4,  8}
  -----------------
  {1, 2,  3,  9}
  {1, 2,  3, 10}
  {1, 2,  3, 13}
  {1, 2,  6, 13}
  {1, 3, 11, 17}
  {1, 3, 11, 20}
  {1, 3, 11, 23}
  {3, 4,  5, 14}
  -----------------
  {1, 2, 3,  4, 15}
  {1, 2, 3,  4, 16}
  {1, 2, 3,  4, 17}
  {1, 2, 3,  4, 18}
  {1, 2, 3,  4, 19}
  {1, 2, 3,  4, 20}
  {1, 2, 3,  4, 21}
  {1, 2, 3,  4, 22}
  {1, 2, 3,  4, 23}
  {1, 2, 3,  4, 24}
  {1, 2, 3,  8, 17}
  {1, 2, 3,  8, 19}
  {1, 2, 3,  8, 20}
  {1, 2, 3,  8, 22}
  {1, 2, 3,  8, 24}
  {1, 2, 3, 11, 22}
  {1, 2, 3, 12, 20}
  {1, 2, 3, 12, 22}
  {1, 2, 3, 12, 23}
  {1, 2, 3, 12, 24}
  {1, 2, 4,  5, 17}
  {1, 2, 4,  5, 21}
  {1, 2, 4,  5, 22}
  {1, 2, 4,  5, 23}
  {1, 2, 5, 11, 17}
  {1, 2, 5, 11, 22}
  {1, 2, 6, 12, 22}
  {1, 2, 6, 12, 24}
  {1, 3, 4,  5, 17}
  {1, 3, 4,  5, 20}
  {1, 3, 4,  5, 21}
  {1, 3, 4,  5, 23}
  {3, 4, 5,  9, 21}
  {3, 4, 5,  9, 23}

Sizes of reflection groups generated by these circuits:
   6, 8, 8, 6, 

   48, 48, 48, 24, 
   48, 48, 48, 24, 

   1152, 1152, 1152, 1152, 1152, 1152, 1152, 1152,
   1152, 1152, 1152, 1152, 1152, 1152, 1152, 1152,
    384,  384,  384,  384, 1152, 1152, 1152, 1152,
   1152, 1152,  192,  192,  384,  384,  384,  384,
    192,  192


F4 full circuit orbit representatives:
  {1, 2, 3,  4, 15}
  {1, 2, 3,  4, 16}
  {1, 2, 3,  4, 17}
  {1, 2, 3,  4, 18}
  {1, 2, 3,  4, 19}
  {1, 2, 3,  4, 20}
  {1, 2, 3,  4, 21}
  {1, 2, 3,  4, 22}
  {1, 2, 3,  4, 23}
  {1, 2, 3,  4, 24}
  {1, 2, 3,  8, 17}
  {1, 2, 3,  8, 19}
  {1, 2, 3,  8, 20}
  {1, 2, 3,  8, 22}
  {1, 2, 3,  8, 24}
  {1, 2, 3, 11, 22}
  {1, 2, 4,  5, 17}
  {1, 2, 4,  5, 21}
  {1, 2, 4,  5, 22}
  {1, 2, 4,  5, 23}
  {1, 2, 5, 11, 17}
  {1, 2, 5, 11, 22}




==> H3.txt <==
H3 simple roots, with A = sqrt(5):
  {2, 0, 0}
  {(-1 - A)/2, (-1 + A)/2, -1}
  {0, 0, 2}


H3 positive roots, with A = sqrt(5):
  {-1, 1, 0, 0}
  {0, -1, 1, 0}
  {0, 0, -1, 1}
  {(3 + A)/4, (1 - A)/4, (1 - A)/4,(1 - A)/4}
  {-1, 0, 1, 0}
  {0, -1, 0, 1}
  {A/2, 1/2, -1/2, -1/2},
  {(1 - A)/4, (3 + A)/4, (1 - A)/4, (1 - A)/4}
  {-1, 0, 0, 1}
  {1/2, A/2, -1/2, -1/2}
  {A/2, -1/2, 1/2, -1/2}
  {(1 - A)/4, (1 - A)/4, (3 + A)/4, (1 - A)/4}
  {-1/2, A/2, 1/2, -1/2}
  {1/2, -1/2, A/2, -1/2}
  {A/2, -1/2, -1/2, 1/2}
  {(1 - A)/4, (1 - A)/4, (1 - A)/4, (3 + A)/4}
  {-1/2, 1/2, A/2, -1/2}
  {-1/2, A/2, -1/2, 1/2}
  {1/2, -1/2, -1/2, A/2}
  {(1 + A)/4, (1 + A)/4, (3 - A)/4, (-1 - A)/4}
  {-1/2, -1/2, A/2, 1/2}
  {-1/2, 1/2, -1/2, A/2}
  {(1 + A)/4, (3 - A)/4, (1 + A)/4, (-1 - A)/4}
  {(1 + A)/4, (1 + A)/4, (-1 - A)/4, (3 - A)/4}
  {-1/2, -1/2, 1/2, A/2}
  {(3 - A)/4, (1 + A)/4, (1 + A)/4, (-1 - A)/4},
  {(1 + A)/4, (-1 - A)/4, (1 + A)/4, (3 - A)/4}
  {(1 + A)/4, (3 - A)/4, (-1 - A)/4, (1 + A)/4}
  {(-1 - A)/4, (1 + A)/4, (1 + A)/4, (3 - A)/4}
  {(3 - A)/4, (1 + A)/4, (-1 - A)/4, (1 + A)/4}
  {(1 + A)/4, (-1 - A)/4, (3 - A)/4, (1 + A)/4}
  {(-1 - A)/4, (1 + A)/4, (3 - A)/4, (1 + A)/4}
  {(3 - A)/4, (-1 - A)/4, (1 + A)/4, (1 + A)/4}
  {(3 + A)/4, (-1 + A)/4, (-1 + A)/4, (1 - A)/4}
  {(-1 - A)/4, (3 - A)/4, (1 + A)/4, (1 + A)/4}
  {(-1 + A)/4, (3 + A)/4, (-1 + A)/4, (1 - A)/4}
  {(3 + A)/4, (-1 + A)/4, (1 - A)/4, (-1 + A)/4}
  {(-1 + A)/4, (-1 + A)/4, (3 + A)/4, (1 - A)/4}
  {(-1 + A)/4, (3 + A)/4, (1 - A)/4, (-1 + A)/4}
  {(3 + A)/4, (1 - A)/4, (-1 + A)/4, (-1 + A)/4}
  {(1 - A)/4, (3 + A)/4, (-1 + A)/4, (-1 + A)/4}
  {(-1 + A)/4, (1 - A)/4, (3 + A)/4, (-1 + A)/4}
  {(-1 + A)/4, (-1 + A)/4, (1 - A)/4, (3 + A)/4}
  {1, 1, 0, 0}
  {(1 - A)/4, (-1 + A)/4, (3 + A)/4, (-1 + A)/4}
  {(-1 + A)/4, (1 - A)/4, (-1 + A)/4, (3 + A)/4}
  {1, 0, 1, 0}
  {(1 - A)/4, (-1 + A)/4, (-1 + A)/4, (3 + A)/4}
  {0, 1, 1, 0}
  {1, 0, 0, 1}
  {0, 1, 0, 1}
  {(1 + A)/4, (1 + A)/4, (1 + A)/4, (-3 + A)/4}
  {0, 0, 1, 1}
  {(1 + A)/4, (1 + A)/4, (-3 + A)/4, (1 + A)/4}
  {(1 + A)/4, (-3 + A)/4, (1 + A)/4, (1 + A)/4}
  {(-3 + A)/4, (1 + A)/4, (1 + A)/4, (1 + A)/4}
  {A/2, 1/2, 1/2, 1/2}
  {1/2, A/2, 1/2, 1/2}
  {1/2, 1/2, A/2, 1/2}
  {1/2, 1/2, 1/2, A/2}}


H3 basis orbit representatives, with stabilizer sizes:
  {1, 3, 15},  24
  {1, 2,  3},   2
  {1, 2,  7},   2
  {1, 3, 10},   2
  {1, 2,  4},   4
  {1, 2,  9},  12
  {1, 2, 11},   2
  {1, 2, 12},   4
  {1, 5,  7},  12
  {1, 5, 11},   4
  {1, 5, 13},   4

H3 circuit orbit representatives:
  {1,  2,  5}
  {1,  2,  8}
  {1, 10, 13}
  ------------
  {1, 2,  3,  7}
  {1, 2,  3,  9}
  {1, 2,  3, 10}
  {1, 2,  3, 11}
  {1, 2,  3, 12}
  {1, 2,  3, 13}
  {1, 2,  3, 14}
  {1, 2,  3, 15}
  {1, 2,  4, 10}
  {1, 2,  4, 15}
  {1, 2,  7, 14}
  {1, 2,  7, 15}
  {1, 2, 11, 14}
  {1, 3, 10, 14}
  {1, 5, 11, 12}


H3 full circuit orbit representatives:
  {1, 2,  3,  7}
  {1, 2,  3,  9}
  {1, 2,  3, 10}
  {1, 2,  3, 11}
  {1, 2,  3, 12}
  {1, 2,  3, 13}
  {1, 2,  3, 14}
  {1, 2,  3, 15}
  {1, 2,  4, 10}
  {1, 2,  4, 15}
  {1, 2,  7, 14}
  {1, 2,  7, 15}
  {1, 2, 11, 14}
  {1, 3, 10, 14}
  {1, 5, 11, 12}
(reflecting the fact that H3 has no irreducible reflection subgroups of rank 3)


==> H4.txt <==
H4 simple roots:
  {1, -1, 0, 0}
  {0, 1, -1, 0}
  {0, 0, 1, -1}
  {-1/2, -1/2, -1/2, Sqrt[5]/2}


H4 positive roots (caution: these are not generated in the same way as usual):
  {-1, -1, 0, 0}
  {-1, 0, -1, 0}
  {-1, 0, 0, -1} 
  {-1/2, -1/2, -1/2, Sqrt[5]/2}
  {-1/2, -1/2, 1/2, -Sqrt[5]/2}
  {-1/2, -1/2, -Sqrt[5]/2, 1/2}
  {-1/2, -1/2, Sqrt[5]/2, -1/2}
  {-1/2, 1/2, -1/2, -Sqrt[5]/2}
  {-1/2, 1/2, -Sqrt[5]/2, -1/2}
  {-1/2, -Sqrt[5]/2, -1/2, 1/2}
  {-1/2, -Sqrt[5]/2, 1/2, -1/2}
  {-1/2, Sqrt[5]/2, -1/2, -1/2}
  {0, -1, -1, 0}
  {0, -1, 0, -1}, 
  {0, 0, -1, -1}
  {0, 0, 1, -1}
  {0, 1, -1, 0}
  {0, 1, 0, -1}, 
  {1/2, -1/2, -1/2, -Sqrt[5]/2}
  {1/2, -1/2, -Sqrt[5]/2, -1/2}, 
  {1/2, -Sqrt[5]/2, -1/2, -1/2}
  {1, -1, 0, 0}
  {1, 0, -1, 0}
  {1, 0, 0, -1}, 
  {-Sqrt[5]/2, -1/2, -1/2, 1/2}
  {-Sqrt[5]/2, -1/2, 1/2, -1/2}, 
  {-Sqrt[5]/2, 1/2, -1/2, -1/2}
  {Sqrt[5]/2, -1/2, -1/2, -1/2}, 
  {-3/4 - Sqrt[5]/4, 1/4 - Sqrt[5]/4, 1/4 - Sqrt[5]/4, 1/4 - Sqrt[5]/4}, 
  {-3/4 - Sqrt[5]/4, 1/4 - Sqrt[5]/4, -1/4 + Sqrt[5]/4, -1/4 + Sqrt[5]/4}, 
  {-3/4 - Sqrt[5]/4, -1/4 + Sqrt[5]/4, 1/4 - Sqrt[5]/4, -1/4 + Sqrt[5]/4}, 
  {-3/4 - Sqrt[5]/4, -1/4 + Sqrt[5]/4, -1/4 + Sqrt[5]/4, 1/4 - Sqrt[5]/4}, 
  {-1/4 - Sqrt[5]/4, -1/4 - Sqrt[5]/4, -1/4 - Sqrt[5]/4, -3/4 + Sqrt[5]/4}, 
  {-1/4 - Sqrt[5]/4, -1/4 - Sqrt[5]/4, 3/4 - Sqrt[5]/4, 1/4 + Sqrt[5]/4}, 
  {-1/4 - Sqrt[5]/4, -1/4 - Sqrt[5]/4, -3/4 + Sqrt[5]/4, -1/4 - Sqrt[5]/4}, 
  {-1/4 - Sqrt[5]/4, -1/4 - Sqrt[5]/4, 1/4 + Sqrt[5]/4, 3/4 - Sqrt[5]/4}, 
  {-1/4 - Sqrt[5]/4, 3/4 - Sqrt[5]/4, -1/4 - Sqrt[5]/4, 1/4 + Sqrt[5]/4}, 
  {-1/4 - Sqrt[5]/4, 3/4 - Sqrt[5]/4, 1/4 + Sqrt[5]/4, -1/4 - Sqrt[5]/4}, 
  {-1/4 - Sqrt[5]/4, -3/4 + Sqrt[5]/4, -1/4 - Sqrt[5]/4, -1/4 - Sqrt[5]/4}, 
  {-1/4 - Sqrt[5]/4, 1/4 + Sqrt[5]/4, -1/4 - Sqrt[5]/4, 3/4 - Sqrt[5]/4}, 
  {-1/4 - Sqrt[5]/4, 1/4 + Sqrt[5]/4, 3/4 - Sqrt[5]/4, -1/4 - Sqrt[5]/4}, 
  {1/4 - Sqrt[5]/4, -3/4 - Sqrt[5]/4, 1/4 - Sqrt[5]/4, 1/4 - Sqrt[5]/4}, 
  {1/4 - Sqrt[5]/4, -3/4 - Sqrt[5]/4, -1/4 + Sqrt[5]/4, -1/4 + Sqrt[5]/4}, 
  {1/4 - Sqrt[5]/4, 1/4 - Sqrt[5]/4, -3/4 - Sqrt[5]/4, 1/4 - Sqrt[5]/4}, 
  {1/4 - Sqrt[5]/4, 1/4 - Sqrt[5]/4, 1/4 - Sqrt[5]/4, -3/4 - Sqrt[5]/4}, 
  {1/4 - Sqrt[5]/4, -1/4 + Sqrt[5]/4, -3/4 - Sqrt[5]/4, -1/4 + Sqrt[5]/4}, 
  {1/4 - Sqrt[5]/4, -1/4 + Sqrt[5]/4, -1/4 + Sqrt[5]/4, -3/4 - Sqrt[5]/4}, 
  {3/4 - Sqrt[5]/4, -1/4 - Sqrt[5]/4, -1/4 - Sqrt[5]/4, 1/4 + Sqrt[5]/4}, 
  {3/4 - Sqrt[5]/4, -1/4 - Sqrt[5]/4, 1/4 + Sqrt[5]/4, -1/4 - Sqrt[5]/4}, 
  {3/4 - Sqrt[5]/4, 1/4 + Sqrt[5]/4, -1/4 - Sqrt[5]/4, -1/4 - Sqrt[5]/4}, 
  {-3/4 + Sqrt[5]/4, -1/4 - Sqrt[5]/4, -1/4 - Sqrt[5]/4, -1/4 - Sqrt[5]/4}, 
  {-1/4 + Sqrt[5]/4, -3/4 - Sqrt[5]/4, 1/4 - Sqrt[5]/4, -1/4 + Sqrt[5]/4}, 
  {-1/4 + Sqrt[5]/4, -3/4 - Sqrt[5]/4, -1/4 + Sqrt[5]/4, 1/4 - Sqrt[5]/4}, 
  {-1/4 + Sqrt[5]/4, 1/4 - Sqrt[5]/4, -3/4 - Sqrt[5]/4, -1/4 + Sqrt[5]/4}, 
  {-1/4 + Sqrt[5]/4, 1/4 - Sqrt[5]/4, -1/4 + Sqrt[5]/4, -3/4 - Sqrt[5]/4}, 
  {-1/4 + Sqrt[5]/4, -1/4 + Sqrt[5]/4, -3/4 - Sqrt[5]/4, 1/4 - Sqrt[5]/4}, 
  {-1/4 + Sqrt[5]/4, -1/4 + Sqrt[5]/4, 1/4 - Sqrt[5]/4, -3/4 - Sqrt[5]/4}, 
  {1/4 + Sqrt[5]/4, -1/4 - Sqrt[5]/4, -1/4 - Sqrt[5]/4, 3/4 - Sqrt[5]/4}, 
  {1/4 + Sqrt[5]/4, -1/4 - Sqrt[5]/4, 3/4 - Sqrt[5]/4, -1/4 - Sqrt[5]/4}, 
  {1/4 + Sqrt[5]/4, 3/4 - Sqrt[5]/4, -1/4 - Sqrt[5]/4, -1/4 - Sqrt[5]/4}}

H4 basis orbit representatives, with stabilizer sizes:
  { 1, 15, 16, 22}, 192
  { 4, 16, 17, 51},   4
  {16, 17, 28, 33},   4
  { 4, 15, 16, 22},   4
  {16, 17, 28, 29},  16
  { 4, 16, 22, 27},  16
  { 4, 16, 22, 39},   8
  {16, 22, 34, 39},  16
  { 1, 16, 17, 22},   6
  {16, 17, 34, 51},   8
  { 7, 16, 17, 51},   8
  {16, 17, 36, 51},   4
  {16, 17, 37, 51},   8
  {16, 17, 28, 35},   8
  { 4,  6, 16, 22},  24
  {16, 22, 34, 35},  24
  { 4, 16, 17, 22},   2
  {16, 17, 22, 29},   4
  {16, 17, 22, 33},   2
  { 4, 16, 17, 28},   2
  { 4, 16, 17, 21},   2
  {16, 17, 28, 30},   2
  { 4, 12, 16, 22},   4
  {16, 22, 34, 50},   4
  {16, 17, 22, 34},   4
  { 7, 16, 17, 22},   2
  {16, 17, 22, 36},   2
  {16, 17, 22, 30},   2
  {16, 17, 22, 43},   2
  {16, 17, 22, 27},   4
  { 6, 16, 17, 22},   2
  {16, 17, 22, 42},   4
  {16, 17, 22, 35},   2
  { 4, 16, 17, 23},   4
  { 4, 16, 17, 48},   4
  { 4, 16, 17, 53},   2
  { 4, 16, 17, 56},   4
  { 4, 16, 17, 20},   2
  { 4, 16, 17, 19},   2
  {16, 17, 23, 33},   4
  {16, 17, 21, 34},   4
  { 7, 16, 17, 28},   4
  { 7, 16, 17, 21},   2
  {16, 17, 21, 36},   2
  {16, 17, 28, 31},   4
  {16, 17, 21, 30},   4
  { 4, 16, 22, 47},   4
  {16, 22, 32, 34},   4
  {16, 17, 22, 48},   4
  {16, 17, 22, 32},   2
  {16, 17, 22, 25},   4
  { 3, 16, 17, 22},   8
  { 4, 16, 17, 50},   8
  {16, 17, 19, 30},   8
  {16, 22, 31, 47},   8
  {16, 17, 22, 37},   2
  {16, 17, 22, 38},   2
  {16, 17, 22, 40},   2
  {16, 17, 22, 31},   2
  {16, 17, 22, 46},   2
  {16, 17, 22, 52},   2
  {16, 17, 22, 26},   2
  {10, 16, 17, 22},   2
  {11, 16, 17, 22},   2
  { 2, 16, 17, 22},   4
  { 4, 16, 17, 49},   4
  { 4, 16, 17, 55},   2
  { 4, 16, 17, 57},   2
  { 4, 14, 16, 17},   2
  {16, 17, 36, 55},   4
  {16, 17, 19, 36},   2
  {16, 17, 21, 37},   2
  {16, 17, 20, 30},   4
  {16, 17, 23, 34},   8
  { 7, 16, 17, 23},  12
  {16, 17, 23, 36},   4
  {16, 17, 23, 31},   4
  {16, 17, 23, 46},   4
  {16, 17, 23, 26},   8
  { 6, 16, 17, 23},   4
  {16, 17, 23, 44},  48
  {16, 17, 23, 35},  12
  {16, 17, 34, 53},   4
  {16, 17, 34, 55},   4
  {16, 17, 34, 56},   8
  {16, 17, 20, 34},   4
  { 7, 16, 17, 49},   8
  { 7, 16, 17, 53},   4
  { 7, 16, 17, 54},   4
  { 7, 16, 17, 20},   4
  {16, 17, 36, 54},   4
  {16, 17, 36, 56},   4
  {16, 17, 20, 36},   4
  {16, 17, 20, 31},   8
  { 4, 16, 37, 55},  48
  {16, 32, 34, 53},  48


H4 circuit orbit representatives:
 {{1,  2, 17},
  {1, 10, 26},
  {1, 10, 38}, 

  {1, 2, 5,  8},  {1, 2,  6, 10},  {1, 2,  6, 12},  {1, 2,  6, 26},
  {1, 2, 6, 46},  {1, 2,  7, 12},  {1, 2,  7, 27},  {1, 2,  7, 41},
  {1, 2, 9, 11},  {1, 2,  9, 37},  {1, 2,  9, 45},  {1, 2,  9, 55},
  {1, 2, 9, 57},  {1, 2, 20, 21},  {1, 2, 25, 45},  {1, 2, 26, 27}, 

  {1, 2, 3, 4, 6},    {1, 2, 3, 4, 13},   {1, 2, 3, 4, 14},   {1, 2, 3, 4, 19}, 
  {1, 2, 3, 4, 20},   {1, 2, 3, 4, 22},   {1, 2, 3, 4, 24},   {1, 2, 3, 4, 28}, 
  {1, 2, 3, 4, 30},   {1, 2, 3, 4, 33},   {1, 2, 3, 4, 38},   {1, 2, 3, 4, 42}, 
  {1, 2, 3, 4, 45},   {1, 2, 3, 4, 53},   {1, 2, 3, 5, 9},    {1, 2, 3, 5, 13}, 
  {1, 2, 3, 5, 14},   {1, 2, 3, 5, 15},   {1, 2, 3, 5, 19},   {1, 2, 3, 5, 20}, 
  {1, 2, 3, 5, 21},   {1, 2, 3, 5, 22},   {1, 2, 3, 5, 23},   {1, 2, 3, 5, 24}, 
  {1, 2, 3, 5, 26},   {1, 2, 3, 5, 28},   {1, 2, 3, 5, 30},   {1, 2, 3, 5, 31}, 
  {1, 2, 3, 5, 32},   {1, 2, 3, 5, 34},   {1, 2, 3, 5, 36},   {1, 2, 3, 5, 38}, 
  {1, 2, 3, 5, 39},   {1, 2, 3, 5, 44},   {1, 2, 3, 5, 45},   {1, 2, 3, 5, 46}, 
  {1, 2, 3, 5, 50},   {1, 2, 3, 5, 51},   {1, 2, 3, 5, 54},   {1, 2, 3, 5, 55}, 
  {1, 2, 3, 5, 56},   {1, 2, 3, 5, 57},   {1, 2, 3, 5, 58},   {1, 2, 3, 5, 59}, 
  {1, 2, 3, 5, 60},   {1, 2, 3, 13, 19},  {1, 2, 3, 13, 20},  {1, 2, 3, 13, 24}, 
  {1, 2, 3, 13, 25},  {1, 2, 3, 13, 26},  {1, 2, 3, 13, 28},  {1, 2, 3, 13, 29}, 
  {1, 2, 3, 13, 33},  {1, 2, 3, 13, 34},  {1, 2, 3, 13, 36},  {1, 2, 3, 13, 38}, 
  {1, 2, 3, 13, 42},  {1, 2, 3, 13, 45},  {1, 2, 3, 13, 47},  {1, 2, 3, 13, 48}, 
  {1, 2, 3, 13, 49},  {1, 2, 3, 13, 55},  {1, 2, 3, 13, 58},  {1, 2, 3, 13, 59}, 
  {1, 2, 3, 19, 25},  {1, 2, 3, 19, 26},  {1, 2, 3, 19, 29},  {1, 2, 3, 19, 33}, 
  {1, 2, 3, 19, 36},  {1, 2, 3, 19, 43},  {1, 2, 3, 19, 47},  {1, 2, 3, 19, 48}, 
  {1, 2, 3, 19, 49},  {1, 2, 3, 19, 51},  {1, 2, 3, 19, 53},  {1, 2, 3, 19, 58}, 
  {1, 2, 3, 19, 59},  {1, 2, 3, 25, 28},  {1, 2, 3, 25, 30},  {1, 2, 3, 25, 32}, 
  {1, 2, 3, 25, 33},  {1, 2, 3, 25, 38},  {1, 2, 3, 25, 42},  {1, 2, 3, 25, 48}, 
  {1, 2, 3, 25, 51},  {1, 2, 3, 25, 52},  {1, 2, 3, 25, 53},  {1, 2, 3, 25, 58}, 
  {1, 2, 3, 25, 59},  {1, 2, 3, 28, 29},  {1, 2, 3, 28, 43},  {1, 2, 3, 28, 48}, 
  {1, 2, 3, 28, 51},  {1, 2, 3, 28, 58},  {1, 2, 3, 29, 30},  {1, 2, 3, 29, 33}, 
  {1, 2, 3, 29, 42},  {1, 2, 3, 29, 51},  {1, 2, 3, 29, 52},  {1, 2, 3, 29, 58}, 
  {1, 2, 3, 30, 43},  {1, 2, 3, 30, 46},  {1, 2, 3, 30, 48},  {1, 2, 3, 30, 50}, 
  {1, 2, 3, 33, 34},  {1, 2, 3, 33, 43},  {1, 2, 3, 33, 45},  {1, 2, 3, 33, 47}, 
  {1, 2, 3, 33, 55},  {1, 2, 3, 33, 58},  {1, 2, 3, 33, 59},  {1, 2, 3, 34, 38}, 
  {1, 2, 3, 34, 43},  {1, 2, 3, 34, 44},  {1, 2, 3, 34, 48},  {1, 2, 3, 34, 53}, 
  {1, 2, 3, 34, 54},  {1, 2, 3, 34, 56},  {1, 2, 3, 34, 58},  {1, 2, 3, 34, 59}, 
  {1, 2, 3, 34, 60},  {1, 2, 3, 42, 43},  {1, 2, 3, 42, 46},  {1, 2, 3, 42, 50}, 
  {1, 2, 3, 42, 54},  {1, 2, 3, 42, 58},  {1, 2, 3, 42, 60},  {1, 2, 3, 43, 50}, 
  {1, 2, 3, 43, 52},  {1, 2, 3, 43, 54},  {1, 2, 3, 43, 56},  {1, 2, 3, 43, 58}, 
  {1, 2, 3, 43, 60},  {1, 2, 3, 48, 55},  {1, 2, 3, 48, 58},  {1, 2, 3, 48, 59}, 
  {1, 2, 3, 52, 55},  {1, 2, 3, 52, 58},  {1, 2, 3, 52, 59},  {1, 2, 3, 52, 60}, 
  {1, 2, 5, 6, 9},    {1, 2, 5, 6, 11},   {1, 2, 5, 6, 14},   {1, 2, 5, 6, 19}, 
  {1, 2, 5, 6, 20},   {1, 2, 5, 6, 21},   {1, 2, 5, 6, 22},   {1, 2, 5, 6, 25}, 
  {1, 2, 5, 6, 28},   {1, 2, 5, 6, 30},   {1, 2, 5, 6, 37},   {1, 2, 5, 6, 47}, 
  {1, 2, 5, 6, 50},   {1, 2, 5, 6, 54},   {1, 2, 5, 6, 55},   {1, 2, 5, 6, 58}, 
  {1, 2, 5, 6, 59},   {1, 2, 5, 6, 60},   {1, 2, 5, 9, 10},   {1, 2, 5, 9, 12}, 
  {1, 2, 5, 9, 14},   {1, 2, 5, 9, 15},   {1, 2, 5, 9, 16},   {1, 2, 5, 9, 18}, 
  {1, 2, 5, 9, 19},   {1, 2, 5, 9, 20},   {1, 2, 5, 9, 21},   {1, 2, 5, 9, 22}, 
  {1, 2, 5, 9, 26},   {1, 2, 5, 9, 27},   {1, 2, 5, 9, 28},   {1, 2, 5, 9, 29}, 
  {1, 2, 5, 9, 30},   {1, 2, 5, 9, 31},   {1, 2, 5, 9, 33},   {1, 2, 5, 9, 36}, 
  {1, 2, 5, 9, 38},   {1, 2, 5, 9, 40},   {1, 2, 5, 9, 41},   {1, 2, 5, 9, 42}, 
  {1, 2, 5, 9, 43},   {1, 2, 5, 9, 44},   {1, 2, 5, 9, 46},   {1, 2, 5, 9, 47}, 
  {1, 2, 5, 9, 48},   {1, 2, 5, 9, 52},   {1, 2, 5, 9, 54},   {1, 2, 5, 9, 56}, 
  {1, 2, 5, 9, 58},   {1, 2, 5, 9, 59},   {1, 2, 5, 9, 60},   {1, 2, 5, 10, 15}, 
  {1, 2, 5, 10, 18},  {1, 2, 5, 10, 20},  {1, 2, 5, 10, 25},  {1, 2, 5, 10, 31}, 
  {1, 2, 5, 10, 33},  {1, 2, 5, 10, 34},  {1, 2, 5, 10, 36},  {1, 2, 5, 10, 37}, 
  {1, 2, 5, 10, 40},  {1, 2, 5, 10, 44},  {1, 2, 5, 10, 45},  {1, 2, 5, 10, 50}, 
  {1, 2, 5, 10, 52},  {1, 2, 5, 10, 57},  {1, 2, 5, 10, 60},  {1, 2, 5, 11, 14}, 
  {1, 2, 5, 11, 16},  {1, 2, 5, 11, 19},  {1, 2, 5, 11, 20},  {1, 2, 5, 11, 21}, 
  {1, 2, 5, 11, 22},  {1, 2, 5, 11, 26},  {1, 2, 5, 11, 28},  {1, 2, 5, 11, 30}, 
  {1, 2, 5, 11, 31},  {1, 2, 5, 11, 33},  {1, 2, 5, 11, 38},  {1, 2, 5, 11, 41}, 
  {1, 2, 5, 11, 42},  {1, 2, 5, 11, 44},  {1, 2, 5, 11, 46},  {1, 2, 5, 11, 48}, 
  {1, 2, 5, 11, 54},  {1, 2, 5, 11, 56},  {1, 2, 5, 11, 58},  {1, 2, 5, 11, 59}, 
  {1, 2, 5, 11, 60},  {1, 2, 5, 12, 14},  {1, 2, 5, 12, 19},  {1, 2, 5, 12, 20}, 
  {1, 2, 5, 12, 21},  {1, 2, 5, 12, 28},  {1, 2, 5, 12, 31},  {1, 2, 5, 12, 33}, 
  {1, 2, 5, 12, 34},  {1, 2, 5, 12, 42},  {1, 2, 5, 12, 44},  {1, 2, 5, 12, 45}, 
  {1, 2, 5, 12, 50},  {1, 2, 5, 12, 52},  {1, 2, 5, 12, 54},  {1, 2, 5, 12, 55}, 
  {1, 2, 5, 12, 57},  {1, 2, 5, 12, 58},  {1, 2, 5, 12, 60},  {1, 2, 5, 14, 27}, 
  {1, 2, 5, 14, 29},  {1, 2, 5, 14, 34},  {1, 2, 5, 14, 35},  {1, 2, 5, 14, 37}, 
  {1, 2, 5, 14, 40},  {1, 2, 5, 14, 45},  {1, 2, 5, 14, 49},  {1, 2, 5, 14, 50}, 
  {1, 2, 5, 15, 18},  {1, 2, 5, 15, 20},  {1, 2, 5, 15, 21},  {1, 2, 5, 15, 22}, 
  {1, 2, 5, 15, 27},  {1, 2, 5, 15, 28},  {1, 2, 5, 15, 40},  {1, 2, 5, 15, 49}, 
  {1, 2, 5, 15, 58},  {1, 2, 5, 16, 19},  {1, 2, 5, 16, 20},  {1, 2, 5, 16, 26}, 
  {1, 2, 5, 16, 28},  {1, 2, 5, 16, 38},  {1, 2, 5, 18, 19},  {1, 2, 5, 18, 20}, 
  {1, 2, 5, 18, 21},  {1, 2, 5, 18, 26},  {1, 2, 5, 18, 28},  {1, 2, 5, 18, 30}, 
  {1, 2, 5, 18, 33},  {1, 2, 5, 18, 42},  {1, 2, 5, 18, 44},  {1, 2, 5, 18, 45}, 
  {1, 2, 5, 18, 56},  {1, 2, 5, 19, 21},  {1, 2, 5, 19, 22},  {1, 2, 5, 19, 28}, 
  {1, 2, 5, 19, 33},  {1, 2, 5, 19, 38},  {1, 2, 5, 20, 26},  {1, 2, 5, 20, 27}, 
  {1, 2, 5, 20, 29},  {1, 2, 5, 20, 34},  {1, 2, 5, 20, 35},  {1, 2, 5, 20, 37}, 
  {1, 2, 5, 20, 38},  {1, 2, 5, 20, 43},  {1, 2, 5, 20, 45},  {1, 2, 5, 20, 49}, 
  {1, 2, 5, 20, 55},  {1, 2, 5, 20, 58},  {1, 2, 5, 21, 27},  {1, 2, 5, 21, 29}, 
  {1, 2, 5, 21, 34},  {1, 2, 5, 21, 35},  {1, 2, 5, 21, 37},  {1, 2, 5, 21, 43}, 
  {1, 2, 5, 21, 45},  {1, 2, 5, 21, 49},  {1, 2, 5, 21, 52},  {1, 2, 5, 21, 59}, 
  {1, 2, 5, 26, 33},  {1, 2, 5, 26, 34},  {1, 2, 5, 26, 35},  {1, 2, 5, 26, 40}, 
  {1, 2, 5, 26, 44},  {1, 2, 5, 26, 49},  {1, 2, 5, 27, 30},  {1, 2, 5, 27, 34}, 
  {1, 2, 5, 27, 44},  {1, 2, 5, 27, 45},  {1, 2, 5, 27, 55},  {1, 2, 5, 27, 56}, 
  {1, 2, 5, 29, 34},  {1, 2, 5, 29, 35},  {1, 2, 5, 30, 34},  {1, 2, 5, 34, 38}, 
  {1, 2, 5, 34, 40},  {1, 2, 5, 34, 43},  {1, 2, 5, 37, 38},  {1, 2, 5, 38, 40}, 
  {1, 2, 5, 38, 44},  {1, 2, 5, 38, 56},  {1, 2, 5, 40, 55},  {1, 2, 5, 48, 56}, 
  {1, 2, 5, 52, 60},  {1, 2, 6, 11, 19},  {1, 2, 6, 11, 33},  {1, 2, 6, 11, 36}, 
  {1, 2, 6, 11, 44},  {1, 2, 6, 19, 21},  {1, 2, 6, 19, 25},  {1, 2, 6, 19, 37}, 
  {1, 2, 6, 21, 34},  {1, 2, 6, 21, 57},  {1, 2, 6, 25, 33},  {1, 2, 6, 25, 44}, 
  {1, 2, 6, 37, 44},  {1, 2, 6, 37, 56},  {1, 2, 7, 11, 19},  {1, 2, 7, 11, 36}, 
  {1, 2, 7, 11, 44},  {1, 2, 7, 19, 21},  {1, 2, 7, 19, 28},  {1, 2, 7, 19, 34}, 
  {1, 2, 7, 21, 34},  {1, 2, 7, 21, 45},  {1, 2, 7, 21, 57},  {1, 2, 7, 28, 34}, 
  {1, 2, 7, 28, 45},  {1, 2, 7, 34, 42},  {1, 2, 9, 19, 20},  {1, 2, 9, 19, 21}, 
  {1, 2, 9, 19, 26},  {1, 2, 9, 19, 27},  {1, 2, 9, 19, 28},  {1, 2, 9, 19, 29}, 
  {1, 2, 9, 19, 36},  {1, 2, 9, 19, 38},  {1, 2, 9, 19, 41},  {1, 2, 9, 19, 44}, 
  {1, 2, 9, 19, 46},  {1, 2, 9, 19, 47},  {1, 2, 9, 19, 48},  {1, 2, 9, 19, 58}, 
  {1, 2, 9, 20, 26},  {1, 2, 9, 20, 58},  {1, 2, 9, 21, 26},  {1, 2, 9, 21, 27}, 
  {1, 2, 9, 21, 38},  {1, 2, 9, 21, 46},  {1, 2, 9, 21, 48},  {1, 2, 9, 21, 58}, 
  {1, 2, 9, 26, 28},  {1, 2, 9, 26, 40},  {1, 2, 9, 26, 42},  {1, 2, 9, 26, 44}, 
  {1, 2, 9, 27, 28},  {1, 2, 9, 27, 40},  {1, 2, 9, 28, 46},  {1, 2, 9, 28, 48}, 
  {1, 2, 9, 28, 58},  {1, 2, 9, 40, 46},  {1, 2, 19, 20, 25}, {1, 2, 19, 20, 26}, 
  {1, 2, 19, 20, 27}, {1, 2, 19, 20, 29}, {1, 2, 19, 20, 41}, {1, 2, 19, 20, 57}, 
  {1, 2, 19, 20, 58}, {1, 2, 19, 25, 26}, {1, 2, 19, 25, 28}, {1, 2, 19, 25, 29}, 
  {1, 2, 19, 25, 38}, {1, 2, 19, 25, 47}, {1, 2, 19, 25, 48}, {1, 2, 19, 28, 48}, 
  {1, 2, 20, 25, 26}, {1, 2, 20, 25, 29}, {1, 2, 20, 25, 41}, {1, 2, 20, 26, 37},
  {1, 2, 20, 26, 55}, {1, 2, 20, 27, 55}, {1, 2, 20, 41, 55}, {1, 2, 25, 29, 33}, 
  {1, 2, 28, 45, 48}, {1, 8, 9, 10, 15},  {1, 8, 9, 10, 25},  {1, 8, 9, 10, 28}, 
  {1, 8, 9, 12, 28},  {1, 8, 10, 20, 27}, {1, 8, 10, 20, 49}}


Sizes of reflection groups generated by these circuits (in order):
  { 6, 10, 10, 

    24, 120, 120, 120,
   120, 120, 120, 120,
   120, 120, 120, 120,
   120, 120, 120, 120,

   14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400,
   14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400,
   14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400,   192,
   14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400,
   14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400,
   14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400,
   14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400,
   14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400,
   14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400,
   14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400,
   14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400,
   14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400,
   14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400,
   14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400,
   14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400,
   14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400,
   14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400,
   14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400,   120, 14400, 14400, 14400, 14400, 14400,
   14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400,
   14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 
   14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400,   192, 14400, 14400, 14400, 
   14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400,
   14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400,
   14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400,
   14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400,
   14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400, 14400,
   14400, 14400, 14400}


( The three maximal circuits that do not generate all of H4 are {1, 2, 3, 13, 24}, {1, 2, 5, 19, 22}, and {1, 2, 5, 52, 60}.
  These respectively have root sets
    {-1, -1,  0,  0}    {-1,  0, -1,  0}    {-1,  0,  0, -1}    { 0, -1, -1,  0}    { 1,  0,  0, -1},
   which is obviously a copy of D4,
    {{-1, -1, 0, 0}, {-1, 0, -1, 0}, {-1/2, -1/2, 1/2, -Sqrt[5]/2}, {1/2, -1/2, -1/2, -Sqrt[5]/2}, {1, -1, 0, 0}}, and
    {{-1, -1, 0, 0}, {-1, 0, -1, 0}, {-1, -1, 1, -Sqrt[5]}/2, {-1+Sqrt[5], -3-Sqrt[5],  1-Sqrt[5], -1+Sqrt[5]}/4, {1+Sqrt[5], 3-Sqrt[5], -1-Sqrt[5], -1-Sqrt[5]}},
   which are less-obviously a copy of A4 and of D4.)

H4 full circuit orbit representatives:
 {{1, 2,  3,  4,  6}, {1, 2,  3,  4, 13}, {1, 2,  3,  4, 14}, {1, 2,  3,  4, 19},
  {1, 2,  3,  4, 20}, {1, 2,  3,  4, 22}, {1, 2,  3,  4, 24}, {1, 2,  3,  4, 28},
  {1, 2,  3,  4, 30}, {1, 2,  3,  4, 33}, {1, 2,  3,  4, 38}, {1, 2,  3,  4, 42}, 
  {1, 2,  3,  4, 45}, {1, 2,  3,  4, 53}, {1, 2,  3,  5,  9}, {1, 2,  3,  5, 13},
  {1, 2,  3,  5, 14}, {1, 2,  3,  5, 15}, {1, 2,  3,  5, 19}, {1, 2,  3,  5, 20},
  {1, 2,  3,  5, 21}, {1, 2,  3,  5, 22}, {1, 2,  3,  5, 23}, {1, 2,  3,  5, 24}, 
  {1, 2,  3,  5, 26}, {1, 2,  3,  5, 28}, {1, 2,  3,  5, 30}, {1, 2,  3,  5, 31},
  {1, 2,  3,  5, 32}, {1, 2,  3,  5, 34}, {1, 2,  3,  5, 36}, {1, 2,  3,  5, 38},
  {1, 2,  3,  5, 39}, {1, 2,  3,  5, 44}, {1, 2,  3,  5, 45}, {1, 2,  3,  5, 46}, 
  {1, 2,  3,  5, 50}, {1, 2,  3,  5, 51}, {1, 2,  3,  5, 54}, {1, 2,  3,  5, 55},
  {1, 2,  3,  5, 56}, {1, 2,  3,  5, 57}, {1, 2,  3,  5, 58}, {1, 2,  3,  5, 59},
  {1, 2,  3,  5, 60}, {1, 2,  3, 13, 19}, {1, 2,  3, 13, 20}, {1, 2,  3, 13, 25}, 
  {1, 2,  3, 13, 26}, {1, 2,  3, 13, 28}, {1, 2,  3, 13, 29}, {1, 2,  3, 13, 33},
  {1, 2,  3, 13, 34}, {1, 2,  3, 13, 36}, {1, 2,  3, 13, 38}, {1, 2,  3, 13, 42},
  {1, 2,  3, 13, 45}, {1, 2,  3, 13, 47}, {1, 2,  3, 13, 48}, {1, 2,  3, 13, 49},
  {1, 2,  3, 13, 55}, {1, 2,  3, 13, 58}, {1, 2,  3, 13, 59}, {1, 2,  3, 19, 25},
  {1, 2,  3, 19, 26}, {1, 2,  3, 19, 29}, {1, 2,  3, 19, 33}, {1, 2,  3, 19, 36}, 
  {1, 2,  3, 19, 43}, {1, 2,  3, 19, 47}, {1, 2,  3, 19, 48}, {1, 2,  3, 19, 49},
  {1, 2,  3, 19, 51}, {1, 2,  3, 19, 53}, {1, 2,  3, 19, 58}, {1, 2,  3, 19, 59},
  {1, 2,  3, 25, 28}, {1, 2,  3, 25, 30}, {1, 2,  3, 25, 32}, {1, 2,  3, 25, 33},
  {1, 2,  3, 25, 38}, {1, 2,  3, 25, 42}, {1, 2,  3, 25, 48}, {1, 2,  3, 25, 51},
  {1, 2,  3, 25, 52}, {1, 2,  3, 25, 53}, {1, 2,  3, 25, 58}, {1, 2,  3, 25, 59}, 
  {1, 2,  3, 28, 29}, {1, 2,  3, 28, 43}, {1, 2,  3, 28, 48}, {1, 2,  3, 28, 51},
  {1, 2,  3, 28, 58}, {1, 2,  3, 29, 30}, {1, 2,  3, 29, 33}, {1, 2,  3, 29, 42},
  {1, 2,  3, 29, 51}, {1, 2,  3, 29, 52}, {1, 2,  3, 29, 58}, {1, 2,  3, 30, 43},
  {1, 2,  3, 30, 46}, {1, 2,  3, 30, 48}, {1, 2,  3, 30, 50}, {1, 2,  3, 33, 34},
  {1, 2,  3, 33, 43}, {1, 2,  3, 33, 45}, {1, 2,  3, 33, 47}, {1, 2,  3, 33, 55}, 
  {1, 2,  3, 33, 58}, {1, 2,  3, 33, 59}, {1, 2,  3, 34, 38}, {1, 2,  3, 34, 43},
  {1, 2,  3, 34, 44}, {1, 2,  3, 34, 48}, {1, 2,  3, 34, 53}, {1, 2,  3, 34, 54},
  {1, 2,  3, 34, 56}, {1, 2,  3, 34, 58}, {1, 2,  3, 34, 59}, {1, 2,  3, 34, 60},
  {1, 2,  3, 42, 43}, {1, 2,  3, 42, 46}, {1, 2,  3, 42, 50}, {1, 2,  3, 42, 54},
  {1, 2,  3, 42, 58}, {1, 2,  3, 42, 60}, {1, 2,  3, 43, 50}, {1, 2,  3, 43, 52}, 
  {1, 2,  3, 43, 54}, {1, 2,  3, 43, 56}, {1, 2,  3, 43, 58}, {1, 2,  3, 43, 60},
  {1, 2,  3, 48, 55}, {1, 2,  3, 48, 58}, {1, 2,  3, 48, 59}, {1, 2,  3, 52, 55},
  {1, 2,  3, 52, 58}, {1, 2,  3, 52, 59}, {1, 2,  3, 52, 60}, {1, 2,  5,  6,  9},
  {1, 2,  5,  6, 11}, {1, 2,  5,  6, 14}, {1, 2,  5,  6, 19}, {1, 2,  5,  6, 20}, 
  {1, 2,  5,  6, 21}, {1, 2,  5,  6, 22}, {1, 2,  5,  6, 25}, {1, 2,  5,  6, 28},
  {1, 2,  5,  6, 30}, {1, 2,  5,  6, 37}, {1, 2,  5,  6, 47}, {1, 2,  5,  6, 50},
  {1, 2,  5,  6, 54}, {1, 2,  5,  6, 55}, {1, 2,  5,  6, 58}, {1, 2,  5,  6, 59}, 
  {1, 2,  5,  6, 60}, {1, 2,  5,  9, 10}, {1, 2,  5,  9, 12}, {1, 2,  5,  9, 14},
  {1, 2,  5,  9, 15}, {1, 2,  5,  9, 16}, {1, 2,  5,  9, 18}, {1, 2,  5,  9, 19},
  {1, 2,  5,  9, 20}, {1, 2,  5,  9, 21}, {1, 2,  5,  9, 22}, {1, 2,  5,  9, 26}, 
  {1, 2,  5,  9, 27}, {1, 2,  5,  9, 28}, {1, 2,  5,  9, 29}, {1, 2,  5,  9, 30},
  {1, 2,  5,  9, 31}, {1, 2,  5,  9, 33}, {1, 2,  5,  9, 36}, {1, 2,  5,  9, 38},
  {1, 2,  5,  9, 40}, {1, 2,  5,  9, 41}, {1, 2,  5,  9, 42}, {1, 2,  5,  9, 43}, 
  {1, 2,  5,  9, 44}, {1, 2,  5,  9, 46}, {1, 2,  5,  9, 47}, {1, 2,  5,  9, 48},
  {1, 2,  5,  9, 52}, {1, 2,  5,  9, 54}, {1, 2,  5,  9, 56}, {1, 2,  5,  9, 58},
  {1, 2,  5,  9, 59}, {1, 2,  5,  9, 60}, {1, 2,  5, 10, 15}, {1, 2,  5, 10, 18}, 
  {1, 2,  5, 10, 20}, {1, 2,  5, 10, 25}, {1, 2,  5, 10, 31}, {1, 2,  5, 10, 33},
  {1, 2,  5, 10, 34}, {1, 2,  5, 10, 36}, {1, 2,  5, 10, 37}, {1, 2,  5, 10, 40},
  {1, 2,  5, 10, 44}, {1, 2,  5, 10, 45}, {1, 2,  5, 10, 50}, {1, 2,  5, 10, 52},
  {1, 2,  5, 10, 57}, {1, 2,  5, 10, 60}, {1, 2,  5, 11, 14}, {1, 2,  5, 11, 16},
  {1, 2,  5, 11, 19}, {1, 2,  5, 11, 20}, {1, 2,  5, 11, 21}, {1, 2,  5, 11, 22}, 
  {1, 2,  5, 11, 26}, {1, 2,  5, 11, 28}, {1, 2,  5, 11, 30}, {1, 2,  5, 11, 31},
  {1, 2,  5, 11, 33}, {1, 2,  5, 11, 38}, {1, 2,  5, 11, 41}, {1, 2,  5, 11, 42},
  {1, 2,  5, 11, 44}, {1, 2,  5, 11, 46}, {1, 2,  5, 11, 48}, {1, 2,  5, 11, 54},
  {1, 2,  5, 11, 56}, {1, 2,  5, 11, 58}, {1, 2,  5, 11, 59}, {1, 2,  5, 11, 60},
  {1, 2,  5, 12, 14}, {1, 2,  5, 12, 19}, {1, 2,  5, 12, 20}, {1, 2,  5, 12, 21}, 
  {1, 2,  5, 12, 28}, {1, 2,  5, 12, 31}, {1, 2,  5, 12, 33}, {1, 2,  5, 12, 34},
  {1, 2,  5, 12, 42}, {1, 2,  5, 12, 44}, {1, 2,  5, 12, 45}, {1, 2,  5, 12, 50},
  {1, 2,  5, 12, 52}, {1, 2,  5, 12, 54}, {1, 2,  5, 12, 55}, {1, 2,  5, 12, 57},
  {1, 2,  5, 12, 58}, {1, 2,  5, 12, 60}, {1, 2,  5, 14, 27}, {1, 2,  5, 14, 29},
  {1, 2,  5, 14, 34}, {1, 2,  5, 14, 35}, {1, 2,  5, 14, 37}, {1, 2,  5, 14, 40}, 
  {1, 2,  5, 14, 45}, {1, 2,  5, 14, 49}, {1, 2,  5, 14, 50}, {1, 2,  5, 15, 18},
  {1, 2,  5, 15, 20}, {1, 2,  5, 15, 21}, {1, 2,  5, 15, 22}, {1, 2,  5, 15, 27},
  {1, 2,  5, 15, 28}, {1, 2,  5, 15, 40}, {1, 2,  5, 15, 49}, {1, 2,  5, 15, 58},
  {1, 2,  5, 16, 19}, {1, 2,  5, 16, 20}, {1, 2,  5, 16, 26}, {1, 2,  5, 16, 28},
  {1, 2,  5, 16, 38}, {1, 2,  5, 18, 19}, {1, 2,  5, 18, 20}, {1, 2,  5, 18, 21}, 
  {1, 2,  5, 18, 26}, {1, 2,  5, 18, 28}, {1, 2,  5, 18, 30}, {1, 2,  5, 18, 33},
  {1, 2,  5, 18, 42}, {1, 2,  5, 18, 44}, {1, 2,  5, 18, 45}, {1, 2,  5, 18, 56},
  {1, 2,  5, 19, 21}, {1, 2,  5, 19, 28}, {1, 2,  5, 19, 33}, {1, 2,  5, 19, 38},
  {1, 2,  5, 20, 26}, {1, 2,  5, 20, 27}, {1, 2,  5, 20, 29}, {1, 2,  5, 20, 34},
  {1, 2,  5, 20, 35}, {1, 2,  5, 20, 37}, {1, 2,  5, 20, 38}, {1, 2,  5, 20, 43}, 
  {1, 2,  5, 20, 45}, {1, 2,  5, 20, 49}, {1, 2,  5, 20, 55}, {1, 2,  5, 20, 58},
  {1, 2,  5, 21, 27}, {1, 2,  5, 21, 29}, {1, 2,  5, 21, 34}, {1, 2,  5, 21, 35},
  {1, 2,  5, 21, 37}, {1, 2,  5, 21, 43}, {1, 2,  5, 21, 45}, {1, 2,  5, 21, 49},
  {1, 2,  5, 21, 52}, {1, 2,  5, 21, 59}, {1, 2,  5, 26, 33}, {1, 2,  5, 26, 34},
  {1, 2,  5, 26, 35}, {1, 2,  5, 26, 40}, {1, 2,  5, 26, 44}, {1, 2,  5, 26, 49}, 
  {1, 2,  5, 27, 30}, {1, 2,  5, 27, 34}, {1, 2,  5, 27, 44}, {1, 2,  5, 27, 45},
  {1, 2,  5, 27, 55}, {1, 2,  5, 27, 56}, {1, 2,  5, 29, 34}, {1, 2,  5, 29, 35},
  {1, 2,  5, 30, 34}, {1, 2,  5, 34, 38}, {1, 2,  5, 34, 40}, {1, 2,  5, 34, 43},
  {1, 2,  5, 37, 38}, {1, 2,  5, 38, 40}, {1, 2,  5, 38, 44}, {1, 2,  5, 38, 56},
  {1, 2,  5, 40, 55}, {1, 2,  5, 48, 56}, {1, 2,  6, 11, 19}, {1, 2,  6, 11, 33}, 
  {1, 2,  6, 11, 36}, {1, 2,  6, 11, 44}, {1, 2,  6, 19, 21}, {1, 2,  6, 19, 25},
  {1, 2,  6, 19, 37}, {1, 2,  6, 21, 34}, {1, 2,  6, 21, 57}, {1, 2,  6, 25, 33},
  {1, 2,  6, 25, 44}, {1, 2,  6, 37, 44}, {1, 2,  6, 37, 56}, {1, 2,  7, 11, 19},
  {1, 2,  7, 11, 36}, {1, 2,  7, 11, 44}, {1, 2,  7, 19, 21}, {1, 2,  7, 19, 28},
  {1, 2,  7, 19, 34}, {1, 2,  7, 21, 34}, {1, 2,  7, 21, 45}, {1, 2,  7, 21, 57}, 
  {1, 2,  7, 28, 34}, {1, 2,  7, 28, 45}, {1, 2,  7, 34, 42}, {1, 2,  9, 19, 20},
  {1, 2,  9, 19, 21}, {1, 2,  9, 19, 26}, {1, 2,  9, 19, 27}, {1, 2,  9, 19, 28},
  {1, 2,  9, 19, 29}, {1, 2,  9, 19, 36}, {1, 2,  9, 19, 38}, {1, 2,  9, 19, 41},
  {1, 2,  9, 19, 44}, {1, 2,  9, 19, 46}, {1, 2,  9, 19, 47}, {1, 2,  9, 19, 48},
  {1, 2,  9, 19, 58}, {1, 2,  9, 20, 26}, {1, 2,  9, 20, 58}, {1, 2,  9, 21, 26}, 
  {1, 2,  9, 21, 27}, {1, 2,  9, 21, 38}, {1, 2,  9, 21, 46}, {1, 2,  9, 21, 48},
  {1, 2,  9, 21, 58}, {1, 2,  9, 26, 28}, {1, 2,  9, 26, 40}, {1, 2,  9, 26, 42},
  {1, 2,  9, 26, 44}, {1, 2,  9, 27, 28}, {1, 2,  9, 27, 40}, {1, 2,  9, 28, 46},
  {1, 2,  9, 28, 48}, {1, 2,  9, 28, 58}, {1, 2,  9, 40, 46}, {1, 2, 19, 20, 25},
  {1, 2, 19, 20, 26}, {1, 2, 19, 20, 27}, {1, 2, 19, 20, 29}, {1, 2, 19, 20, 41}, 
  {1, 2, 19, 20, 57}, {1, 2, 19, 20, 58}, {1, 2, 19, 25, 26}, {1, 2, 19, 25, 28},
  {1, 2, 19, 25, 29}, {1, 2, 19, 25, 38}, {1, 2, 19, 25, 47}, {1, 2, 19, 25, 48},
  {1, 2, 19, 28, 48}, {1, 2, 20, 25, 26}, {1, 2, 20, 25, 29}, {1, 2, 20, 25, 41},
  {1, 2, 20, 26, 37}, {1, 2, 20, 26, 55}, {1, 2, 20, 27, 55}, {1, 2, 20, 41, 55},
  {1, 2, 25, 29, 33}, {1, 2, 28, 45, 48}, {1, 8,  9, 10, 15}, {1, 8,  9, 10, 25}, 
  {1, 8,  9, 10, 28}, {1, 8,  9, 12, 28}, {1, 8, 10, 20, 27}, {1, 8, 10, 20, 49}}

